Keystone: An Open Framework for Architecting TEEs

Trusted execution environments (TEEs) are being used in all the devices from embedded sensors to cloud servers and encompass a range of cost, power constraints, and security threat model choices. On the other hand, each of the current vendor-specific TEEs makes a fixed set of trade-offs with little room for customization. We present Keystone -- the first open-source framework for building customized TEEs. Keystone uses simple abstractions provided by the hardware such as memory isolation and a programmable layer underneath untrusted components (e.g., OS). We build reusable TEE core primitives from these abstractions while allowing platform-specific modifications and application features. We showcase how Keystone-based TEEs run on unmodified RISC-V hardware and demonstrate the strengths of our design in terms of security, TCB size, execution of a range of benchmarks, applications, kernels, and deployment models.

==> data/breakdown/data.csv <==
*implies latency per page (# cycles),,,,
func,rocket_small,rocket,boom,freedom
SM_create(hash)*,7285774.246667,4376973.890000,3949249.190000,2002041.885000
SM_create(etc),23245.900000,19957.900000,17302.800000,30796.750000
SM_destroy(clean)*,7909.204993,6348.659705,4284.724780,11151.120001
SM_destroy(etc),3543.800000,3278.200000,3550.000000,5416.850000
SM_attest(sign),1596854.900000,1255440.900000,727680.300000,1018060.800000
SM_attest(etc),6504.500000,5442.200000,4996.600000,6739.800000
RT_boot,17318.400000,14024.800000,13111.700000,13429.500000
RT_freemem_init*,299.396778,208.818990,217.626832,258.401623
OS_allocate*,11401.299377,11236.298999,9063.585742,20766.618933
user(host)_page_allocate,15693.153571,12576.114286,11118.303571,18324.736957
SM_context_switch,2608.000000,2430.900000,2661.800000,1887.550000


==> figures/benchmarks/beebs.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
whetstone, 0.000000, 1511.472548, 0.000000, 1510.317351
newlib-sqrt, 0.000000, 33.535027, 0.000000, 33.481957
trio-sscanf, 0.000000, 85.073355, 0.000000, 85.066235
nettle-des, 0.000000, 36.700011, 0.000000, 36.629994
jfdctint, 0.000000, 37.720500, 0.000000, 37.682902
expint, 0.000000, 32.364740, 0.000000, 32.329456
nsichneu, 0.000000, 50.774801, 0.000000, 50.689642
matmult-int, 0.000000, 2154.458771, 0.000000, 2154.428622
newlib-log, 0.000000, 6.435211, 0.000000, 6.428262
edn, 0.000000, 1156.270518, 0.000000, 1161.106353
lcdnum, 0.000000, 2.242849, 0.000000, 2.251466
levenshtein, 0.000000, 844.099843, 0.000000, 843.427431
sglib-hashtable, 0.000000, 473.506705, 0.000000, 473.359624
trio-snprintf, 0.000000, 54.612249, 0.000000, 54.618685
select, 0.000000, 3.518609, 0.000000, 3.508532
fdct, 0.000000, 37.740090, 0.000000, 37.689749
qurt, 0.000000, 16.005627, 0.000000, 15.983173
fac, 0.000000, 10.780606, 0.000000, 10.777408
sglib-arrayquicksort, 0.000000, 168.290256, 0.000000, 168.116833
fasta, 0.000000, 5372.108902, 0.000000, 5373.415340
sglib-listinsertsort, 0.000000, 702.305456, 0.000000, 684.953179
aha-compress, 0.000000, 281.664701, 0.000000, 281.359739
sglib-listsort, 0.000000, 462.187283, 0.000000, 461.639340
nbody, 0.000000, 1892.853712, 0.000000, 1891.390855
fir, 0.000000, 3421.972256, 0.000000, 3419.594302
huffbench, 0.000000, 4041.939978, 0.000000, 4005.104315
cnt, 0.000000, 42.852817, 0.000000, 42.713732
duff, 0.000000, 13.519854, 0.000000, 13.505671
insertsort, 0.000000, 12.525536, 0.000000, 12.514014
recursion, 0.000000, 27.143324, 0.000000, 27.130665
sglib-arrayheapsort, 0.000000, 333.196219, 0.000000, 332.708752
qsort, 0.000000, 11.007114, 0.000000, 10.996401
sqrt, 0.000000, 1117.574366, 0.000000, 1116.819857
miniz, 0.000000, 10549.530908, 0.000000, 0.000000
statemate, 0.000000, 10.954726, 0.000000, 10.925807
dijkstra, 0.000000, 10801.383505, 0.000000, 10776.537737
nettle-cast128, 0.000000, 48.044671, 0.000000, 47.992365
minver, 0.000000, 29.563238, 0.000000, 29.510767
template, 0.000000, 0.136855, 0.000000, 0.136449
ctl-stack, 0.000000, 153.247958, 0.000000, 152.929217
nettle-aes, 0.000000, 724.785561, 0.000000, 723.367231
ns, 0.000000, 132.333380, 0.000000, 132.198796
compress, 0.000000, 25.098114, 0.000000, 25.071143
mergesort, 0.000000, 2232.316396, 0.000000, 2234.068748
nettle-arcfour, 0.000000, 240.271791, 0.000000, 240.093047
frac, 0.000000, 72.905840, 0.000000, 72.688747
sglib-rbtree, 0.000000, 1116.176884, 0.000000, 1037.547897
cubic, 0.000000, 905.053702, 0.000000, 904.467958
rijndael, 0.000000, 13033.613265, 0.000000, 12954.175783
ludcmp, 0.000000, 43.781359, 0.000000, 43.663323
stb_perlin, 0.000000, 790.634564, 0.000000, 790.958667
sglib-dllist, 0.000000, 488.664637, 0.000000, 488.586010
sglib-arraybinsearch, 0.000000, 170.736066, 0.000000, 170.271866
nettle-md5, 0.000000, 17.075390, 0.000000, 17.054973
ctl-vector, 0.000000, 118.685120, 0.000000, 118.568795
bs, 0.000000, 1.035613, 0.000000, 1.031809
crc32, 0.000000, 176.751950, 0.000000, 176.500432
stringsearch1, 0.000000, 48.824868, 0.000000, 48.768638
ndes, 0.000000, 551.328453, 0.000000, 550.920917
qrduino, 0.000000, 12228.085610, 0.000000, 12218.658520
picojpeg, 0.000000, 13690.597215, 0.000000, 13672.124131
prime, 0.000000, 108.991688, 0.000000, 108.938529
dtoa, 0.000000, 57.291518, 0.000000, 57.266811
aha-mont64, 0.000000, 82.691092, 0.000000, 82.636770
strstr, 0.000000, 18.830195, 0.000000, 18.804575
slre, 0.000000, 402.128017, 0.000000, 401.850667
tarai, 0.000000, 4.227614, 0.000000, 4.222644
crc, 0.000000, 24.017311, 0.000000, 23.986564
fibcall, 0.000000, 4.183810, 0.000000, 4.176953
nettle-sha256, 0.000000, 96.812401, 0.000000, 96.842951
cover, 0.000000, 29.496460, 0.000000, 29.379173
ctl-string, 0.000000, 99.955062, 0.000000, 99.910619
st, 0.000000, 266.304968, 0.000000, 256.720195
wikisort, 0.000000, 8546.392956, 0.000000, 8486.785563
janne_complex, 0.000000, 2.972389, 0.000000, 2.943290
newlib-mod, 0.000000, 2.305808, 0.000000, 2.309333
matmult-float, 0.000000, 352.094900, 0.000000, 351.797030
newlib-exp, 0.000000, 7.858106, 0.000000, 7.846437
ud, 0.000000, 39.824258, 0.000000, 39.798223
sglib-queue, 0.000000, 369.141131, 0.000000, 368.579954
bubblesort, 0.000000, 1630.178673, 0.000000, 1629.354954


==> figures/benchmarks/beebs.dyn.csv <==
benchmark, base, base_internal, keystone, keystone_internal
whetstone, 0.000000, 1511.060933, 0.000000, 1511.050445
newlib-sqrt, 0.000000, 33.477580, 0.000000, 33.482541
trio-sscanf, 0.000000, 85.200772, 0.000000, 84.876394
nettle-des, 0.000000, 36.699106, 0.000000, 36.633107
jfdctint, 0.000000, 37.715285, 0.000000, 37.681887
expint, 0.000000, 32.365769, 0.000000, 32.326785
nsichneu, 0.000000, 50.742558, 0.000000, 50.669454
matmult-int, 0.000000, 2154.401718, 0.000000, 2153.132990
newlib-log, 0.000000, 6.437561, 0.000000, 6.430106
edn, 0.000000, 1156.233593, 0.000000, 1157.334870
lcdnum, 0.000000, 2.257437, 0.000000, 2.233343
levenshtein, 0.000000, 843.878981, 0.000000, 843.413906
sglib-hashtable, 0.000000, 473.394656, 0.000000, 473.048275
trio-snprintf, 0.000000, 54.674690, 0.000000, 54.303243
select, 0.000000, 3.515814, 0.000000, 3.494860
fdct, 0.000000, 37.736785, 0.000000, 37.676144
qurt, 0.000000, 16.027928, 0.000000, 15.974377
fac, 0.000000, 10.751669, 0.000000, 10.749008
sglib-arrayquicksort, 0.000000, 168.223712, 0.000000, 168.111433
fasta, 0.000000, 5370.186867, 0.000000, 5373.558225
sglib-listinsertsort, 0.000000, 685.769368, 0.000000, 684.983246
aha-compress, 0.000000, 281.671047, 0.000000, 0.000000
sglib-listsort, 0.000000, 462.058779, 0.000000, 461.669053
nbody, 0.000000, 1893.203842, 0.000000, 1892.401479
fir, 0.000000, 3421.315049, 0.000000, 3419.408068
huffbench, 0.000000, 4007.536782, 0.000000, 4004.671813
cnt, 0.000000, 42.812514, 0.000000, 42.792684
duff, 0.000000, 13.527562, 0.000000, 13.504887
insertsort, 0.000000, 12.536245, 0.000000, 12.500003
recursion, 0.000000, 26.984405, 0.000000, 27.072028
sglib-arrayheapsort, 0.000000, 333.195031, 0.000000, 333.089970
qsort, 0.000000, 11.041875, 0.000000, 10.973647
sqrt, 0.000000, 1117.744804, 0.000000, 1116.962810
miniz, 0.000000, 10427.897428, 0.000000, 0.000000
statemate, 0.000000, 10.915575, 0.000000, 10.900967
dijkstra, 0.000000, 10778.396881, 0.000000, 10776.443243
nettle-cast128, 0.000000, 48.042158, 0.000000, 47.977969
minver, 0.000000, 29.613181, 0.000000, 29.583765
template, 0.000000, 0.137950, 0.000000, 0.136583
ctl-stack, 0.000000, 153.051225, 0.000000, 152.804954
nettle-aes, 0.000000, 724.055776, 0.000000, 723.368582
ns, 0.000000, 132.334501, 0.000000, 132.402751
compress, 0.000000, 25.099599, 0.000000, 25.086692
mergesort, 0.000000, 2232.490903, 0.000000, 2231.261772
nettle-arcfour, 0.000000, 240.243904, 0.000000, 240.092571
frac, 0.000000, 72.887047, 0.000000, 72.728375
sglib-rbtree, 0.000000, 1038.031043, 0.000000, 1037.291469
cubic, 0.000000, 904.909914, 0.000000, 904.305753
rijndael, 0.000000, 12948.675229, 0.000000, 12931.635671
ludcmp, 0.000000, 43.754402, 0.000000, 43.640714
stb_perlin, 0.000000, 790.411057, 0.000000, 790.726468
sglib-dllist, 0.000000, 488.597327, 0.000000, 488.378742
sglib-arraybinsearch, 0.000000, 170.725571, 0.000000, 170.572117
nettle-md5, 0.000000, 17.072836, 0.000000, 17.054462
ctl-vector, 0.000000, 118.675375, 0.000000, 118.597226
bs, 0.000000, 1.031860, 0.000000, 1.030409
crc32, 0.000000, 176.675800, 0.000000, 176.497749
stringsearch1, 0.000000, 48.858589, 0.000000, 48.752185
ndes, 0.000000, 551.243140, 0.000000, 550.903253
qrduino, 0.000000, 12229.707799, 0.000000, 12218.416431
picojpeg, 0.000000, 13683.822177, 0.000000, 13671.783524
prime, 0.000000, 108.998216, 0.000000, 108.936733
dtoa, 0.000000, 57.317610, 0.000000, 57.233384
aha-mont64, 0.000000, 82.689021, 0.000000, 0.000000
strstr, 0.000000, 18.808497, 0.000000, 18.778663
slre, 0.000000, 402.155510, 0.000000, 401.809819
tarai, 0.000000, 4.247614, 0.000000, 4.217909
crc, 0.000000, 24.006776, 0.000000, 23.981924
fibcall, 0.000000, 4.181143, 0.000000, 4.175542
nettle-sha256, 0.000000, 96.850063, 0.000000, 96.713675
cover, 0.000000, 29.458477, 0.000000, 29.387588
ctl-string, 0.000000, 99.922407, 0.000000, 99.872071
st, 0.000000, 257.080492, 0.000000, 256.537646
wikisort, 0.000000, 8487.306608, 0.000000, 8482.098567
janne_complex, 0.000000, 2.993165, 0.000000, 2.959542
newlib-mod, 0.000000, 2.298749, 0.000000, 2.315965
matmult-float, 0.000000, 352.048469, 0.000000, 351.982131
newlib-exp, 0.000000, 7.862640, 0.000000, 7.851747
ud, 0.000000, 39.849878, 0.000000, 39.791346
sglib-queue, 0.000000, 369.033831, 0.000000, 368.556721
bubblesort, 0.000000, 1629.830807, 0.000000, 1629.078357


==> figures/benchmarks/beebs.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
whetstone, 0.000000, 1510.886344, 0.000000, 1509.456266
newlib-sqrt, 0.000000, 33.493521, 0.000000, 33.518967
trio-sscanf, 0.000000, 85.051132, 0.000000, 84.930171
nettle-des, 0.000000, 36.667211, 0.000000, 36.633375
jfdctint, 0.000000, 37.737540, 0.000000, 37.682529
expint, 0.000000, 32.360366, 0.000000, 32.329364
nsichneu, 0.000000, 50.764619, 0.000000, 50.615511
matmult-int, 0.000000, 2154.512114, 0.000000, 2153.116409
newlib-log, 0.000000, 6.434335, 0.000000, 6.431324
edn, 0.000000, 1156.107463, 0.000000, 1162.308947
lcdnum, 0.000000, 2.246882, 0.000000, 2.247733
levenshtein, 0.000000, 843.945658, 0.000000, 843.416678
sglib-hashtable, 0.000000, 473.336811, 0.000000, 473.049062
trio-snprintf, 0.000000, 54.544845, 0.000000, 54.465753
select, 0.000000, 3.511997, 0.000000, 3.521134
fdct, 0.000000, 37.721587, 0.000000, 37.689985
qurt, 0.000000, 15.998365, 0.000000, 15.998726
fac, 0.000000, 10.795804, 0.000000, 10.776224
sglib-arrayquicksort, 0.000000, 168.235869, 0.000000, 168.114429
fasta, 0.000000, 5369.888667, 0.000000, 5373.523419
sglib-listinsertsort, 0.000000, 685.648846, 0.000000, 684.948741
aha-compress, 0.000000, 281.628947, 0.000000, 281.334418
sglib-listsort, 0.000000, 462.018596, 0.000000, 461.624453
nbody, 0.000000, 1893.731690, 0.000000, 1891.422519
fir, 0.000000, 3421.509647, 0.000000, 3419.414645
huffbench, 0.000000, 4007.200680, 0.000000, 4004.825501
cnt, 0.000000, 42.829092, 0.000000, 42.716929
duff, 0.000000, 13.518307, 0.000000, 13.501505
insertsort, 0.000000, 12.520360, 0.000000, 12.513430
recursion, 0.000000, 27.119679, 0.000000, 27.154561
sglib-arrayheapsort, 0.000000, 333.169273, 0.000000, 332.996782
qsort, 0.000000, 11.012635, 0.000000, 10.985289
sqrt, 0.000000, 1117.626403, 0.000000, 1116.892956
miniz, 0.000000, 10428.108290, 0.000000, 0.000000
statemate, 0.000000, 10.920551, 0.000000, 10.914889
dijkstra, 0.000000, 10783.537281, 0.000000, 10776.582082
nettle-cast128, 0.000000, 48.050265, 0.000000, 47.990730
minver, 0.000000, 29.623267, 0.000000, 29.458946
template, 0.000000, 0.136445, 0.000000, 0.136860
ctl-stack, 0.000000, 152.972707, 0.000000, 152.862555
nettle-aes, 0.000000, 723.863882, 0.000000, 723.379998
ns, 0.000000, 132.361301, 0.000000, 132.122878
compress, 0.000000, 25.081727, 0.000000, 25.087083
mergesort, 0.000000, 2232.383533, 0.000000, 2231.257515
nettle-arcfour, 0.000000, 240.233032, 0.000000, 240.093055
frac, 0.000000, 72.881157, 0.000000, 72.672177
sglib-rbtree, 0.000000, 1037.891594, 0.000000, 1037.283654
cubic, 0.000000, 904.935778, 0.000000, 904.309412
rijndael, 0.000000, 12965.295994, 0.000000, 12952.237236
ludcmp, 0.000000, 43.765077, 0.000000, 43.677018
stb_perlin, 0.000000, 790.511727, 0.000000, 790.655583
sglib-dllist, 0.000000, 488.571896, 0.000000, 488.349420
sglib-arraybinsearch, 0.000000, 170.640182, 0.000000, 170.457955
nettle-md5, 0.000000, 17.070430, 0.000000, 17.053823
ctl-vector, 0.000000, 118.633578, 0.000000, 118.592968
bs, 0.000000, 1.033202, 0.000000, 1.031738
crc32, 0.000000, 176.631774, 0.000000, 176.499076
stringsearch1, 0.000000, 48.810904, 0.000000, 48.758027
ndes, 0.000000, 551.270538, 0.000000, 550.902539
qrduino, 0.000000, 12227.736834, 0.000000, 12218.445122
picojpeg, 0.000000, 13684.965092, 0.000000, 13671.772954
prime, 0.000000, 109.010983, 0.000000, 108.937292
dtoa, 0.000000, 57.281442, 0.000000, 57.232517
aha-mont64, 0.000000, 82.663707, 0.000000, 82.605807
strstr, 0.000000, 18.826795, 0.000000, 18.764678
slre, 0.000000, 402.143250, 0.000000, 401.835424
tarai, 0.000000, 4.232202, 0.000000, 4.222117
crc, 0.000000, 24.003542, 0.000000, 23.983507
fibcall, 0.000000, 4.183458, 0.000000, 4.175886
nettle-sha256, 0.000000, 96.791403, 0.000000, 96.747421
cover, 0.000000, 29.457023, 0.000000, 29.476173
ctl-string, 0.000000, 99.933216, 0.000000, 99.959891
st, 0.000000, 257.028773, 0.000000, 256.860694
wikisort, 0.000000, 8486.930098, 0.000000, 8482.107922
janne_complex, 0.000000, 2.960193, 0.000000, 2.975549
newlib-mod, 0.000000, 2.305587, 0.000000, 2.310121
matmult-float, 0.000000, 352.073658, 0.000000, 351.830325
newlib-exp, 0.000000, 7.850941, 0.000000, 7.855569
ud, 0.000000, 39.809365, 0.000000, 39.767612
sglib-queue, 0.000000, 369.018751, 0.000000, 368.447715
bubblesort, 0.000000, 1630.003937, 0.000000, 1629.387732


==> figures/benchmarks/coremark.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
coremark, 0.000000, 0.000262, 0.000000, 0.000263


==> figures/benchmarks/coremark.dyn.csv <==
benchmark, base, base_internal, keystone, keystone_internal
coremark, 0.000000, 0.000263, 0.000000, 0.000263


==> figures/benchmarks/coremark.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
coremark, 0.000000, 0.000263, 0.000000, 0.000263


==> figures/benchmarks/iozone.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
base_iozone_1, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_2, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_3, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_1, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_3, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_2, 0.000000, 0.000000, 0.000000, 0.000000


==> figures/benchmarks/iozone.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
keystone_iozone_9, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_1, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_2, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_3, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_4, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_5, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_6, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_8, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_8, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_9, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_3, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_2, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_5, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_4, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_7, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_6, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_1, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_7, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_10, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_10, 0.000000, 0.000000, 0.000000, 0.000000


==> figures/benchmarks/rv8-bench.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
sha512.Os.stripped, 3765.400000, 3763.953841, 10318.500000, 3761.806070
norx.Os, 5578.166667, 5576.582227, 10118.400000, 3558.585477
qsort.O2.stripped, 6689.800000, 6629.814527, 13108.100000, 6551.641813
sha512.Os, 3765.800000, 3764.331755, 10318.700000, 3762.565082
aes.O2, 6252.000000, 6250.511585, 12575.600000, 6010.966736
aes.O3, 6502.444444, 6500.708532, 12569.900000, 6006.905855
bigint.Os, 8091.400000, 8089.512655, 0.000000, 0.000000
miniz.Os.stripped, 12096.000000, 12092.163207, 30905.400000, 24299.680390
sha512.O2, 3811.500000, 3809.946762, 10362.900000, 3805.996382
qsort.O3.stripped, 5497.200000, 5437.055675, 11306.555556, 5382.912160
primes.O2, 18463.200000, 18460.537879, 27509.500000, 20955.232515
primes.O3, 19420.500000, 19417.864459, 27536.700000, 20972.770675
dhrystone.O3, 1223.200000, 1222.068373, 7788.900000, 1226.709294
dhrystone.O2, 1594.600000, 1593.392780, 8161.000000, 1592.975376
primes.Os.stripped, 18481.800000, 18479.171683, 27196.000000, 20609.684188
aes.O2.stripped, 6320.500000, 6318.758151, 12575.800000, 6011.117563
bigint.Os.stripped, 7315.700000, 7314.011129, 0.000000, 0.000000
dhrystone.O3.stripped, 1223.600000, 1222.289505, 7156.888889, 1226.558790
miniz.O2.stripped, 11863.700000, 11859.789304, 30492.500000, 23870.913050
dhrystone.O2.stripped, 1595.000000, 1593.795405, 8155.200000, 1592.741378
qsort.O2, 6701.700000, 6640.770400, 13107.900000, 6550.924348
qsort.O3, 5509.800000, 5449.106223, 11919.000000, 5359.905134
norx.Os.stripped, 6125.111111, 6123.821184, 10121.000000, 3559.645720
miniz.O2, 12852.400000, 12848.627784, 30464.600000, 23866.070056
sha512.O3.stripped, 3728.800000, 3727.370410, 9663.400000, 3740.734205
dhrystone.Os.stripped, 3920.800000, 3919.066503, 10451.900000, 3889.727881
aes.O3.stripped, 6578.900000, 6577.421063, 15871.000000, 9941.671176
primes.O2.stripped, 18312.700000, 18309.743345, 27498.300000, 20944.247103
sha512.O2.stripped, 3810.400000, 3808.818689, 10363.200000, 3806.041879
miniz.O3, 11631.700000, 11627.901495, 30189.400000, 23568.444114
norx.O3, 8255.400000, 8253.958816, 9938.900000, 3377.393414
bigint.O2.stripped, 6207.000000, 6204.875580, 0.000000, 0.000000
norx.O2, 5051.750000, 5050.289166, 9908.900000, 3348.162801
aes.Os, 7137.555556, 7136.239436, 12787.100000, 6219.101783
bigint.O3, 6650.400000, 6648.655659, 0.000000, 0.000000
bigint.O2, 6396.100000, 6394.149103, 0.000000, 0.000000
miniz.O3.stripped, 11313.000000, 11308.756355, 30197.600000, 24239.402439
qsort.Os.stripped, 6725.300000, 6664.436713, 13133.600000, 6576.776888
sha512.O3, 3729.400000, 3727.946286, 10280.200000, 3722.991673
primes.Os, 18770.500000, 18767.750042, 27162.700000, 20610.893864
dhrystone.Os, 3915.600000, 3914.061602, 10463.400000, 3901.154276
primes.O3.stripped, 18812.300000, 18809.813759, 26119.300000, 20197.663659
norx.O2.stripped, 9603.250000, 9601.934377, 9906.500000, 3348.022112
qsort.Os, 6697.500000, 6637.090071, 13137.000000, 6578.245649
norx.O3.stripped, 6346.250000, 6344.682352, 9326.555556, 3399.980034
miniz.Os, 12133.700000, 12129.742293, 30902.500000, 24293.165103
bigint.O3.stripped, 6569.400000, 6567.349317, 11913.100000, 5705.544304
aes.Os.stripped, 6663.400000, 6661.760098, 12785.600000, 6220.233594


==> figures/benchmarks/rv8-bench.dyn.csv <==
benchmark, base, base_internal, keystone, keystone_internal
sha512.Os.stripped, 3765.000000, 3763.294281, 7420.333333, 3761.474981
norx.Os, 3643.333333, 3641.989444, 7491.000000, 3553.748411
qsort.O2.stripped, 6618.666667, 6565.524622, 10675.000000, 6468.372646
sha512.Os, 3764.333333, 3763.007093, 7420.666667, 3759.398995
aes.O2, 5981.333333, 5980.000797, 9856.000000, 5911.456141
aes.O3, 5979.666667, 5978.010873, 9853.333333, 5911.140959
bigint.Os, 7018.000000, 7016.208048, 0.000000, 0.000000
miniz.Os.stripped, 11200.333333, 11196.595419, 14962.000000, 11207.162855
sha512.O2, 3809.666667, 3808.232880, 7461.333333, 3803.248499
qsort.O3.stripped, 5450.800000, 5397.510349, 10337.200000, 5307.249106
primes.O2, 14270.000000, 14267.382041, 17999.333333, 14332.065794
primes.O3, 14268.000000, 14265.384735, 18001.000000, 14333.493742
dhrystone.O3, 1223.000000, 1221.809168, 4887.000000, 1223.720582
dhrystone.O2, 1594.666667, 1593.440325, 5261.666667, 1594.714988
primes.Os.stripped, 14088.333333, 14086.069997, 17776.666667, 14108.105986
aes.O2.stripped, 5981.333333, 5979.853646, 9855.000000, 5911.439749
bigint.Os.stripped, 7017.666667, 7015.927072, 0.000000, 0.000000
dhrystone.O3.stripped, 1223.000000, 1221.945793, 4886.000000, 1220.390937
miniz.O2.stripped, 11018.000000, 11014.590778, 14762.333333, 11002.125640
dhrystone.O2.stripped, 1594.666667, 1593.538556, 5260.333333, 1594.751909
qsort.O2, 6621.000000, 6567.518728, 10674.000000, 6468.642468
qsort.O3, 5450.666667, 5397.329324, 9514.666667, 5306.094419
norx.Os.stripped, 3643.333333, 3642.155689, 7491.666667, 3554.450275
miniz.O2, 11017.666667, 11014.246084, 14763.666667, 11002.169627
sha512.O3.stripped, 3728.333333, 3726.980403, 7384.333333, 3723.743430
dhrystone.Os.stripped, 3906.000000, 3904.780912, 7555.333333, 3889.939548
aes.O3.stripped, 5981.000000, 5979.541046, 9855.333333, 5911.192673
primes.O2.stripped, 14266.000000, 14263.687444, 17997.666667, 14328.593125
sha512.O2.stripped, 3809.666667, 3808.581073, 7463.000000, 3804.782664
miniz.O3, 10609.000000, 10605.352067, 14384.333333, 10613.287449
norx.O3, 3380.333333, 3379.026037, 7313.666667, 3375.601636
bigint.O2.stripped, 5545.333333, 5544.009596, 0.000000, 0.000000
norx.O2, 3441.000000, 3439.551086, 7283.333333, 3347.009078
aes.Os, 6218.000000, 6216.646591, 10065.000000, 6123.243386
bigint.O3, 5614.000000, 5612.182654, 0.000000, 0.000000
bigint.O2, 5547.000000, 5545.076734, 0.000000, 0.000000
miniz.O3.stripped, 10610.666667, 10607.014972, 14381.666667, 10613.408197
qsort.Os.stripped, 6633.333333, 6579.812449, 10689.333333, 6484.816004
sha512.O3, 3728.000000, 3726.834787, 7383.333333, 3722.972987
primes.Os, 14094.333333, 14091.930145, 17773.333333, 14104.999933
dhrystone.Os, 3937.666667, 3936.319276, 7569.333333, 3903.064309
primes.O3.stripped, 14275.000000, 14272.661850, 17985.000000, 14317.669462
norx.O2.stripped, 3440.333333, 3438.844167, 7284.333333, 3346.941392
qsort.Os, 6632.666667, 6579.354631, 10692.000000, 6485.210764
norx.O3.stripped, 3380.333333, 3379.037342, 7313.333333, 3375.472914
miniz.Os, 11200.000000, 11196.308504, 14965.666667, 11207.941132
bigint.O3.stripped, 5613.400000, 5611.720025, 10372.500000, 5606.610084
aes.Os.stripped, 6217.000000, 6215.354986, 10063.666667, 6123.228653


==> figures/benchmarks/rv8-bench.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
sha512.Os.stripped, 3765.600000, 3764.568728, 7503.800000, 3761.081584
norx.Os, 3631.900000, 3630.529261, 7360.111111, 3548.498673
sha512.O3, 3729.000000, 3727.921539, 7543.812500, 3723.768697
aes.O2, 5977.900000, 5976.530440, 9766.250000, 5905.092047
aes.O3, 5976.400000, 5974.961423, 9875.421053, 5904.872074
bigint.Os, 7017.700000, 7016.139302, 0.000000, 0.000000
miniz.Os.stripped, 11199.700000, 11196.096628, 15262.315789, 11206.638492
sha512.O2, 3810.000000, 3808.760274, 7623.250000, 3805.029594
qsort.O3.stripped, 5454.000000, 5400.134276, 11216.300000, 5300.128639
primes.O2, 14370.000000, 14367.316204, 19253.700000, 14810.650641
primes.O3, 14373.900000, 14371.198549, 19471.200000, 14813.664325
dhrystone.O3, 1223.100000, 1222.097872, 4971.250000, 1223.120766
dhrystone.O2, 1594.300000, 1593.303706, 5341.250000, 1593.261625
primes.Os.stripped, 14185.000000, 14182.426940, 18369.400000, 14497.282664
aes.O2.stripped, 5977.300000, 5975.904173, 9655.350000, 5905.157837
bigint.Os.stripped, 7017.600000, 7016.203216, 0.000000, 0.000000
dhrystone.O3.stripped, 1223.100000, 1222.146176, 7141.400000, 1221.256554
miniz.O2.stripped, 11018.300000, 11014.582622, 15372.235294, 11001.797875
dhrystone.O2.stripped, 1594.300000, 1593.391621, 5341.428571, 1593.362571
norx.O2, 3432.700000, 3431.362372, 7179.777778, 3341.022698
norx.Os.stripped, 3631.600000, 3630.128338, 7322.833333, 3548.495864
miniz.O2, 11017.800000, 11014.256006, 15152.315789, 11001.677176
sha512.O3.stripped, 3729.100000, 3727.937615, 9640.300000, 3725.904970
dhrystone.Os.stripped, 3909.900000, 3908.881672, 7800.200000, 3890.143513
aes.O3.stripped, 5977.200000, 5975.824376, 11832.800000, 5910.362457
primes.O2.stripped, 14371.400000, 14368.967237, 18945.722222, 14807.436569
sha512.O2.stripped, 3809.600000, 3808.411254, 7547.750000, 3805.125866
miniz.O3, 10610.300000, 10606.707408, 14505.157895, 10612.813844
norx.O3, 3371.500000, 3370.124499, 7179.611111, 3369.690132
bigint.O2.stripped, 5545.700000, 5544.117997, 0.000000, 0.000000
aes.Os, 6213.700000, 6212.239191, 9867.666667, 6117.419277
bigint.O3, 5613.400000, 5611.959424, 0.000000, 0.000000
bigint.O2, 5544.700000, 5543.087324, 0.000000, 0.000000
miniz.O3.stripped, 10610.300000, 10606.586912, 16572.400000, 10622.313807
sha512.Os, 3765.800000, 3764.697222, 7585.764706, 3762.930672
primes.Os, 14182.400000, 14179.836149, 18952.100000, 14493.068442
dhrystone.Os, 3906.500000, 3905.519083, 7768.950000, 3888.891314
primes.O3.stripped, 14375.200000, 14372.687647, 20149.900000, 14238.970559
norx.O2.stripped, 3431.300000, 3429.907894, 7084.800000, 3341.001117
norx.O3.stripped, 3370.400000, 3368.944094, 9289.900000, 3372.227458
miniz.Os, 11199.900000, 11196.317848, 15219.700000, 11206.811138
bigint.O3.stripped, 5613.900000, 5612.323316, 11810.333333, 5610.596128
aes.Os.stripped, 6213.100000, 6211.752505, 10100.850000, 6117.498956


==> figures/benchmarks/torch.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
squeezenetapp, 21901.000000, 21868.317696, 30637.000000, 22514.319485
resnet110app, 17653.000000, 17605.787432, 55130.333333, 45906.398432
lenetapp, 37.666667, 35.458573, 5672.333333, 34.239934
vgg19app, 66043.333333, 65997.946861, 157594.000000, 110279.294439


==> figures/benchmarks/torch.dyn.csv <==
benchmark, base, base_internal, keystone, keystone_internal
squeezenetapp, 8293.000000, 8277.902025, 15328.333333, 8140.794697
densenetapp, 115880.000000, 115727.856783, 147214.333333, 124236.960256
resnet50app, 155500.333333, 155397.405186, 216250.666667, 157832.796017
wideresnetapp, 536757.000000, 536671.665734, 619133.000000, 538436.824800
lenetapp, 17.666667, 15.837555, 4636.333333, 15.342867
inceptionv3app, 242114.000000, 241995.649268, 300077.333333, 245051.564910
resnet110app, 8842.666667, 8817.641224, 17272.333333, 8908.325424
vgg19app, 18121.000000, 18082.699951, 64338.666667, 18112.879274
resnext29app, 288162.666667, 288073.076689, 366867.000000, 290278.937332


==> figures/benchmarks/torch.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
squeezenetapp, 8293.000000, 8277.902025, 15554.666667, 8143.050946
densenetapp, 115880.000000, 115727.856783, 148999.000000, 124170.096486
resnet50app, 155500.333333, 155397.405186, 217784.333333, 157783.955451
wideresnetapp, 536757.000000, 536671.665734, 620712.333333, 538452.379548
lenetapp, 17.666667, 15.837555, 4676.666667, 15.740008
inceptionv3app, 242114.000000, 241995.649268, 301829.333333, 245074.551904
resnet110app, 8842.666667, 8817.641224, 17599.000000, 8902.887059
vgg19app, 18121.000000, 18082.699951, 65011.666667, 18105.939785
resnext29app, 288162.666667, 288073.076689, 368426.333333, 290271.315100


==> figures/breakdown/data.csv <==
func,rocket_small,rocket,boom,freedom
SM_crt(hash)*,7285774.246667,4376973.890000,3949249.190000,2002041.885000
SM_dst_etc,3543.800000,3278.200000,3550.000000,5416.850000
SM_att(etc),6504.500000,5442.200000,4996.600000,6739.800000
SM_att(sign),1596854.900000,1255440.900000,727680.300000,1018060.800000
RT_boot,17318.400000,14024.800000,13111.700000,13429.500000
RT_freemem*,299.396778,208.818990,217.626832,258.401623
SM_crt(etc),23245.900000,19957.900000,17302.800000,30796.750000
SM_dst_cln*,7909.204993,6348.659705,4284.724780,11151.120001
OS_alloc*,11401.299377,11236.298999,9063.585742,20766.618933
user_page,15693.153571,12576.114286,11118.303571,18324.736957
SM_ctxs(all),2608.000000,2430.900000,2661.800000,1887.550000


==> figures/iozone/iozone.base.csv <==
iozone -a -b results.xls -+s -q1M 1024,,,,,,,,,
,,,,,,,,,
"The top row is records sizes,the left column is file sizes",,,,,,,,,
Writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,203941,391458,361589,334729,286617,,,,
128,285268,426055,420511,413445,411386,289825,,,
256,341208,431842,424217,417621,416805,416961,417545,,
512,292676,432695,424802,416569,415686,410783,404974,374821,
1024,291507,376529,356822,379799,359110,377837,354759,309443,228402
2048,271078,311639,304336,303759,299428,297685,274530,246521,205931
4096,233452,254835,252487,248206,246895,242836,234935,217407,191455
8192,225343,235602,232700,229434,228201,225421,219255,206393,185802
16384,222927,229411,226582,223381,222360,220242,214415,202568,183380
32768,221644,226297,223708,220476,219753,217615,211748,200474,182043
65536,220624,224717,222060,219080,218309,216072,210480,199404,181243
131072,220325,223973,221189,218360,217547,215454,209976,198907,180647
262144,219976,223798,221022,218198,217330,215275,209796,198271,179695
524288,219834,223695,220823,218004,217342,215238,209749,198610,180501
Re-writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,506349,532943,512525,506794,507555,,,,
128,472150,510377,501969,484992,486330,488800,,,
256,472734,513133,502358,489673,486708,492311,500108,,
512,439156,497631,498105,483561,464725,488373,487738,469720,
1024,389701,459346,434926,449756,431506,451895,433702,384157,280454
2048,314026,348809,339124,334954,330739,324825,301161,268710,225910
4096,255831,264087,260830,255890,253940,249817,240858,224531,201450
8192,241833,247832,244022,239714,238663,235789,229234,216594,196835
16384,240281,246078,242506,238474,237365,234732,228279,215724,195372
32768,239901,245318,241535,237916,236522,234069,227605,214998,194526
65536,239835,245531,241741,238142,236570,234244,227775,215123,194502
131072,240050,245548,241854,238151,236850,234241,227862,215045,194102
262144,240038,245510,241773,238279,236842,234308,227869,214462,193146
524288,239972,245601,241767,238235,237027,234287,227897,214980,194111
Reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,502774,592642,574563,538726,547032,,,,
128,597025,616004,598431,562643,549541,541920,,,
256,593147,612744,588156,560055,535859,557009,550004,,
512,583287,604262,584424,557188,549614,554548,552955,551931,
1024,534511,575087,546933,528981,513866,527195,517896,480598,338871
2048,391431,415327,397818,387293,379195,373263,352921,320519,260285
4096,297512,301141,294361,285983,282433,279253,271633,257444,227931
8192,283223,285753,279790,272155,268691,265123,258243,243765,216750
16384,284174,286783,280679,272794,269044,265010,256574,240597,212711
32768,285368,287608,281327,273429,269593,265213,255971,238662,210326
65536,286101,288588,282051,274095,270043,265522,255825,237959,209381
131072,286455,288934,282292,274348,270319,265572,255741,237150,208244
262144,286598,289145,282454,274505,270421,265616,255759,236403,206887
524288,286773,289169,282571,274631,270466,265653,255730,237167,208219
Re-reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,574525,634980,611867,568899,534677,,,,
128,597859,618094,600106,562893,555077,556045,,,
256,587156,614795,592322,562517,553642,554311,560666,,
512,592597,608669,587361,559197,551372,555136,557928,556827,
1024,561001,595198,569004,542518,528664,533158,529553,501122,359737
2048,418836,436200,418601,402885,393176,386736,365158,329576,264199
4096,308174,311312,303703,294848,290507,286021,278044,261687,229173
8192,288998,291645,285117,276987,273593,269530,261462,245996,217875
16384,287177,290134,283217,275252,271561,267395,258320,241627,213024
32768,286936,289341,282860,274716,270921,266280,256725,239297,210633
65536,286798,289404,282909,274741,270790,266012,256286,238324,209510
131072,286913,289400,282805,274738,270712,265886,256034,237400,208374
262144,286874,289411,282724,274730,270654,265861,255938,236571,206987
524288,286844,289416,282797,274802,270661,265845,255901,237309,208329
Random Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,554139,599844,578176,553659,546544,,,,
128,557910,592333,576851,553167,546284,552450,,,
256,557872,590409,577751,553551,549851,554956,557496,,
512,557695,587632,572108,553166,548841,554894,553188,553013,
1024,544139,574440,566431,544032,535661,536536,529550,496314,359664
2048,423310,447848,436631,417851,413456,400394,378877,319300,246824
4096,310640,319008,312372,306309,297793,295778,282321,260963,219379
8192,282934,290483,286928,279143,277376,270572,262331,244037,213400
16384,276417,284594,281262,274834,270920,267811,256837,240178,210734
32768,273860,282206,279318,273091,270335,265404,256685,237516,209400
65536,272671,281782,278774,272723,269713,265701,255487,238091,208636
131072,271834,281227,278341,272520,269620,265307,255860,236869,208279
262144,270759,280728,277905,272537,269551,265278,255598,236334,206744
524288,269842,279846,277703,272286,269308,265239,255603,237079,208173
Random Write Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,471912,525030,519048,511225,512832,,,,
128,490802,531569,528059,516550,515936,520120,,,
256,491366,530465,530142,517625,518853,525024,527185,,
512,487976,529714,527250,513207,520272,524593,526920,519258,
1024,483998,524022,523006,510296,509981,513330,507731,477077,343441
2048,376943,406644,398681,388649,386742,372325,344720,294699,235920
4096,264828,276899,275637,271506,269355,264748,253460,234685,207837
8192,244772,254822,253973,250856,249918,246889,239118,224573,202679
16384,241043,251022,250284,247580,247001,244290,237245,223315,201313
32768,238971,249016,248543,245959,245364,242868,236043,222330,200532
65536,237840,248351,247845,245376,244863,242547,235664,222138,200208
131072,237068,247577,247273,245049,244635,242190,235578,221927,199725
262144,236230,247124,246921,244943,244475,242133,235480,221275,198707
524288,235507,246503,246696,244721,244523,242026,235462,221785,199730
Backward Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,527422,559458,544257,523351,520345,,,,
128,546546,574773,557499,538499,535804,541456,,,
256,555197,581035,568392,546440,543992,546093,552443,,
512,551502,585412,570157,540279,544920,544993,549981,537778,
1024,552394,582047,564878,546572,539371,542801,531129,505524,354921
2048,431269,453536,436060,421505,412081,398659,360970,316355,253851
4096,301578,310265,305973,295890,294494,285272,275174,246733,217763
8192,281493,287365,283907,276112,271735,269774,257261,240359,210209
16384,278576,285237,280160,273770,269508,264910,256237,236968,209316
32768,278515,284299,280155,272888,269386,264635,254988,237067,208642
65536,278778,285041,280236,273470,269628,265062,255218,237066,208539
131072,279100,285285,280561,273564,270049,265334,255507,236776,207868
262144,279140,285515,280709,273843,270088,265482,255626,236232,206746
524288,279293,285433,280875,273929,270137,265546,255692,237123,208185
Record Rewrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,638744,721607,621417,524611,512432,,,,
128,663909,758753,651648,532233,519696,523306,,,
256,670512,776950,679520,532691,522132,525780,527758,,
512,673421,778918,685896,534098,522770,527185,529529,528938,
1024,671011,787942,694969,536167,522186,526809,526050,512172,346264
2048,673275,786624,696046,536178,520606,525174,523981,487860,293561
4096,674553,786400,696829,535905,523139,526304,524934,501826,306096
8192,674968,788191,700105,536562,522963,527265,528349,516004,326439
16384,676563,790894,701224,537650,522973,528112,530552,524267,344081
32768,673992,786806,694025,535129,521530,526166,528889,526545,353318
65536,674459,787480,697077,535642,521487,526539,529436,529293,360089
131072,674190,788013,696574,535331,522310,526645,529862,530612,365200
262144,674514,788229,695682,535402,522125,526842,529949,531429,368323
524288,674571,787593,695582,535166,521950,526745,530434,531815,367719
Stride Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,750314,853393,707272,556058,541036,,,,
128,571178,865030,744651,565379,548418,549753,,,
256,559149,597436,766940,569660,550895,555319,547396,,
512,556145,591093,573249,570347,550188,552469,557432,557509,
1024,553444,586224,571765,547417,552026,556163,557466,553758,361258
2048,441724,462316,448754,431579,431309,553802,555425,552016,337161
4096,313050,322231,317873,308848,307076,306489,557931,554583,357897
8192,285995,293290,289651,282698,279381,276205,268840,559136,369991
16384,278833,286409,282682,276242,272989,268886,259960,243542,376561
32768,276155,283404,280193,273748,270663,266387,256917,239686,211387
65536,274841,283108,279435,273226,270105,265704,256076,238275,209892
131072,274507,282715,279112,272952,269956,265513,255857,237362,208523
262144,274397,282710,278975,273078,269859,265438,255759,236488,207065
524288,274439,282307,279086,273091,269811,265416,255731,237252,208330
Fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,454359,519573,521632,503938,511606,,,,
128,491559,539649,535121,514380,516344,514908,,,
256,492503,532560,515060,517178,517697,523415,522269,,
512,492972,532785,526063,515923,514937,522826,523965,523422,
1024,489637,527820,522275,511228,509645,513927,504389,477747,339724
2048,399140,421817,412790,400133,396978,394529,367321,323252,259442
4096,278049,289151,286099,281524,278172,270946,278928,258072,226263
8192,252594,261729,259643,255768,253799,249911,240266,238189,212454
16384,246158,255236,252982,249475,248360,245036,237266,223248,206096
32768,243912,252549,250342,247079,246023,243254,235996,222319,200424
65536,243183,251945,249682,246438,245255,242661,235649,222056,200069
131072,242898,251520,249196,246091,245043,242353,235531,221852,199650
262144,242758,251480,249065,246068,244894,242291,235460,221225,198615
524288,242710,251349,248968,245972,245104,242210,235460,221741,199649
Re-fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,494227,529842,529394,518260,516142,,,,
128,494401,533346,525661,518863,517808,522037,,,
256,496224,535455,522115,520858,511214,523844,529041,,
512,493266,534062,526012,517180,518681,524815,527918,529318,
1024,492597,532047,522367,513320,512244,516682,506763,476083,347226
2048,391008,413746,402550,390144,388313,371135,340938,292091,237649
4096,261927,272488,270242,265808,264140,259861,250267,232432,208040
8192,244355,253564,251174,247594,246642,243716,236697,223499,202534
16384,243021,251912,249608,246371,245436,242538,235921,222542,201243
32768,242702,251260,249039,245757,244823,242145,235263,222024,200394
65536,242672,251339,249029,245882,244763,242156,235359,221920,200117
131072,242706,251301,248949,245835,244830,242139,235386,221781,199641
262144,242657,251276,248935,245930,244760,242169,235384,221200,198624
524288,242654,251384,248937,245911,245039,242168,235410,221717,199645
Fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,93174,100644,108676,139911,542379,,,,
128,92439,95487,98388,109776,136594,544686,,,
256,91369,92925,93040,95841,105798,131656,553880,,
512,90720,91692,90499,91127,95151,104462,128353,550636,
1024,90412,91191,89467,88414,89968,93566,96815,111656,352087
2048,85910,86376,84315,82746,82642,82440,80888,80025,87498
4096,78323,78714,77138,75712,75174,74837,72856,70323,67954
8192,77534,77884,76091,74349,73872,73328,70975,67338,61633
16384,77612,78021,76180,74383,73782,73106,70433,66168,58923
32768,77595,78036,76224,74397,73833,73023,70159,65566,57672
65536,77631,78104,76299,74432,73848,73010,70029,65292,57077
131072,77668,78138,76311,74441,73857,72987,70107,65151,56752
262144,77663,78159,76304,74460,73868,72991,70142,65060,56549
524288,77677,78152,76339,74456,73790,72981,70151,65050,56546
Re-fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,94739,101265,112044,149543,547487,,,,
128,92348,95695,99208,110363,149323,518851,,,
256,91071,93187,92857,97356,109533,148402,551249,,
512,90578,91875,91059,91809,96663,109388,142383,555221,
1024,90404,91031,89644,88789,90560,95484,101820,116893,354279
2048,85744,86508,84372,83018,83174,83410,82561,82060,88736
4096,78704,79219,77752,76393,76063,75780,73998,71579,68869
8192,77799,78285,76649,74832,74331,73873,71572,68035,62087
16384,77764,78248,76444,74575,74027,73408,70738,66510,59149
32768,77686,78155,76377,74496,73948,73187,70298,65755,57785
65536,77669,78163,76368,74487,73907,73074,70103,65378,57128
131072,77683,78174,76347,74474,73888,73022,70146,65191,56777
262144,77683,78167,76317,74471,73881,73011,70165,65082,56560
524288,77679,78153,76354,74462,73798,72991,70161,65060,56551


==> figures/iozone/iozone.cache.base.csv <==
iozone -a -b results.xls -+s -q1M 1024,,,,,,,,,
,,,,,,,,,
"The top row is records sizes,the left column is file sizes",,,,,,,,,
Writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,181322,298435,280210,237015,205457,,,,
128,222162,298026,307604,275846,259776,211442,,,
256,235266,270535,258227,245464,229440,229728,229709,,
512,213612,253516,256340,247127,244585,220887,192500,180625,
1024,207442,230525,228283,211111,213782,191033,185212,153804,149131
2048,196594,203990,204916,199861,186778,175038,158535,157814,144417
4096,190024,194869,201767,189010,175718,166368,156229,150591,141469
8192,188355,192385,180142,170719,151913,173344,157074,159050,150338
16384,188652,189765,178548,168608,148884,174266,156205,157870,150312
32768,185799,188409,176677,167829,183719,173241,156005,157450,149847
65536,187406,187499,175946,167176,182878,173128,155503,157154,149449
131072,186493,187894,194917,166737,183023,172842,155290,158917,144995
262144,186239,186490,194268,166032,182496,172497,154905,163884,144570
524288,186006,186443,193998,165678,145669,172333,154960,147065,147893
Re-writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,347646,418094,379637,318724,321825,,,,
128,333332,367487,387676,337273,309766,287349,,,
256,282087,300884,283499,275078,260868,262655,268382,,
512,258991,287922,285072,280300,276799,251551,225223,205557,
1024,230420,245971,246331,237782,230104,206818,199602,164439,162080
2048,209277,213443,214004,210017,195535,182260,164885,166461,153418
4096,204649,206453,214639,200036,185012,174567,164151,158976,149990
8192,202799,206203,192670,181895,160596,184672,167013,169425,160156
16384,203651,205634,191828,181235,158407,186560,166414,168251,160162
32768,200713,203806,190256,180817,198026,185886,166442,168112,159476
65536,202848,203482,190633,180595,197974,186667,166552,168203,159535
131072,201842,204236,212971,180395,198431,186625,166480,170645,154752
262144,202120,202976,212753,179424,198425,186442,166359,176404,154474
524288,201907,203045,212315,179339,156349,186519,166376,157514,158261
Reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,359446,474633,432900,349981,341539,,,,
128,394193,431117,454321,378136,346230,310310,,,
256,343259,348137,327686,308391,288771,291228,286725,,
512,325308,339521,330888,315679,307753,284237,261056,230319,
1024,277285,285205,284137,266687,257008,227620,221337,181804,168062
2048,241182,242333,240587,229840,212022,196736,178772,179276,159925
4096,236622,235103,243333,220556,201393,188092,176331,169528,156031
8192,235484,235781,217732,200585,174887,198687,178285,179170,166714
16384,237222,234040,217327,200362,172690,200633,177414,177662,166776
32768,235094,233471,215995,200656,216041,200048,177351,177360,166187
65536,236726,233534,216097,200356,216482,200385,177308,177082,166095
131072,235568,234544,242909,200343,216559,200477,177084,179567,161140
262144,236839,233359,243232,198571,216660,200341,177064,185768,160797
524288,236713,233746,242932,198615,170691,200406,177052,165668,164695
Re-reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,412719,515196,461769,372300,334626,,,,
128,397593,437226,464349,384740,346943,320208,,,
256,349083,353547,328024,310917,290146,290436,294607,,
512,335531,342793,333270,318416,310271,288636,263561,230819,
1024,287215,293674,291705,269886,262789,232696,224453,183329,169169
2048,245372,245773,244605,233590,215075,199629,180374,180077,160049
4096,239071,236887,245202,222388,202850,189495,177152,169910,156229
8192,236939,236802,218914,201416,175567,199343,178827,179639,166779
16384,237859,234822,217809,201214,173186,201026,177665,177806,166959
32768,235420,234030,216359,200902,216393,200259,177482,177455,166271
65536,236891,233695,216286,200592,216549,200537,177329,177208,166149
131072,235668,234750,242937,200396,216680,200597,177189,179639,161199
262144,236948,233523,243277,198714,216759,200437,177139,185806,160852
524288,236775,233733,242849,198741,170740,200487,177122,165740,164746
Random Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,390365,476982,410553,347430,338953,,,,
128,369350,411890,436563,370837,337440,315522,,,
256,334135,326653,326801,307552,286328,287610,292882,,
512,323996,333713,332742,315755,309221,284914,262140,230342,
1024,286539,295540,293819,274322,266116,235186,218181,176533,168764
2048,241462,245857,245340,234473,218010,200918,180110,176434,158852
4096,232554,234381,244097,223357,203377,190384,176575,168018,155815
8192,227257,232211,216699,200413,175565,198949,178410,178842,166456
16384,227898,228789,215202,200233,172428,200889,177138,177399,166754
32768,224267,227836,213228,199813,215810,199970,177397,177019,166156
65536,224851,226616,213007,199137,216038,200351,177125,177124,166072
131072,222290,227861,238475,199027,215884,200284,177055,179517,161151
262144,223583,225851,238813,197092,216057,200108,177028,185713,160823
524288,221529,225750,237976,197096,170110,200152,176986,165657,164716
Random Write Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,350030,414051,347023,325801,321150,,,,
128,334468,376263,400164,351996,320869,305251,,,
256,284596,305579,299264,286755,273687,275916,280484,,
512,287757,303341,301813,297183,291409,272520,254813,223919,
1024,256257,268498,269340,255521,249698,221209,209971,169225,165099
2048,212386,219492,221821,218078,203980,189263,169864,171116,156242
4096,205069,209591,221139,206655,191688,181047,169066,163150,153539
8192,201172,208967,197069,187098,165379,190797,171642,174150,164188
16384,202021,205948,196180,185983,162817,192800,171135,173073,164425
32768,197830,205210,193957,185748,204221,192063,171232,172882,163855
65536,199379,203611,193971,185059,204137,192327,171163,172926,163797
131072,197323,204566,216622,184939,204400,192278,171095,175500,158759
262144,197629,202471,216428,183486,204189,192028,171015,181638,158483
524288,196155,202752,215567,183353,160116,192059,170975,161661,162431
Backward Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,347592,431442,392890,334066,324720,,,,
128,366063,393746,419788,365737,326843,310772,,,
256,331921,341986,322523,304413,284800,287882,291407,,
512,322040,331882,327856,314729,304445,283467,264002,229077,
1024,288401,293151,294801,270822,262169,229171,219560,179314,168062
2048,240041,243691,242970,233696,213853,197790,175266,175574,159368
4096,233239,233963,243576,220814,202501,187658,174881,166715,155570
8192,230038,233595,216543,199959,174595,198381,177265,178205,166463
16384,232186,230883,216123,200178,172403,200106,176932,177087,166719
32768,229087,230699,214274,200220,215849,199811,177072,176989,166160
65536,231514,230353,214718,199852,216195,200234,177115,176986,166084
131072,229404,231837,240804,199942,216216,200442,177082,179516,161161
262144,231591,230159,241555,198012,216532,200276,177073,185758,160838
524288,230252,230603,241018,198164,170546,200333,177052,165688,164725
Record Rewrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,575148,638540,415213,349632,325537,,,,
128,598225,682029,443148,389892,334687,307371,,,
256,621086,642977,282838,307384,336998,267836,282404,,
512,635627,515038,449962,386390,315701,304852,261257,223162,
1024,660789,541092,449670,379922,315073,261270,271953,185251,165608
2048,626728,646322,654484,377449,334423,296571,251688,197749,154823
4096,565037,744254,522273,380708,284489,271528,270570,193001,145314
8192,639930,755022,561216,436155,331340,244667,281610,229166,169246
16384,652619,688471,604559,376067,334968,300233,258573,226608,169593
32768,599471,722027,565357,399099,329685,299325,280062,238560,168735
65536,639697,676094,633748,430054,320676,301224,282537,234972,167258
131072,628501,701305,555979,376894,268779,246018,258637,227561,170668
262144,640347,676036,626946,412889,266770,299186,280110,241513,167762
524288,581297,718466,588587,441201,329383,244046,283081,235851,166984
Stride Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,681156,740407,459850,369692,339073,,,,
128,379259,745802,483227,404347,347400,317034,,,
256,350695,356758,311054,323608,349004,276817,293664,,
512,331522,335176,335677,395404,328376,313583,271195,232054,
1024,293470,302830,298030,271471,327206,269397,294335,201890,168249
2048,243959,248614,247270,238809,223739,308211,269260,217045,156928
4096,233563,234998,244565,223326,206170,192832,285750,210127,147282
8192,228591,233003,216927,200939,176318,200287,179393,240512,171279
16384,229513,229387,215769,200369,173108,201066,177797,178082,171810
32768,224912,228797,213268,199990,216012,200178,177449,177525,166192
65536,227892,227848,213607,199443,216099,200386,177323,177200,166112
131072,225916,229291,239518,199470,216103,200322,177071,179580,161164
262144,228181,227674,240252,197546,216302,200182,177072,185802,160832
524288,226963,228536,239677,197601,170355,200238,177019,165690,164714
Fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,327786,412681,354013,318535,321449,,,,
128,334401,375562,397429,324527,320995,301254,,,
256,300150,312084,306544,291163,272972,274580,278058,,
512,289928,305342,302448,301454,296443,272017,254086,220039,
1024,262261,273855,272317,257999,257495,227962,219221,179717,166135
2048,218303,226069,227115,221540,205687,197441,178394,177593,157790
4096,210267,213551,224489,208572,192790,180888,173678,166922,154090
8192,206695,212137,198967,187958,165639,190690,171737,175973,164457
16384,206807,209874,197422,187066,163119,192487,170703,172992,164484
32768,203418,209062,195786,186564,204629,191917,171140,172850,163784
65536,205626,208468,195596,186042,204509,192222,171142,172856,163654
131072,204529,208519,219292,186021,204795,192255,170987,175427,158635
262144,203829,206978,219164,184517,204663,192045,170918,181486,158355
524288,204257,207611,219161,184376,160534,192086,170909,161577,162322
Re-fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,353893,413071,379389,329847,327242,,,,
128,338126,380985,396479,344513,324208,302078,,,
256,296682,311070,299643,289133,273107,276994,282854,,
512,288656,303458,304002,295170,294586,273471,255975,224546,
1024,258830,268617,271065,254794,251347,220831,209170,171500,166556
2048,212969,219542,221286,217002,201477,187684,169368,171159,157105
4096,207047,210439,221240,206054,190460,179420,168431,163133,153612
8192,205238,211127,197740,186953,164837,190028,171557,174131,164235
16384,206177,209315,196966,186614,162675,192309,170596,172958,164366
32768,203329,208733,195571,186342,204404,191878,171144,172778,163776
65536,205325,208297,195446,185956,204425,192237,171102,172879,163667
131072,204319,208489,219140,186009,204763,192269,170991,175422,158647
262144,203794,206999,219087,184542,204657,192049,170909,181492,158371
524288,204386,207504,219044,184365,160557,192108,170920,161568,162333
Fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,88599,92820,93515,107869,337655,,,,
128,87080,87436,85368,89751,101966,313556,,,
256,81415,74116,76106,76189,82042,92231,290436,,
512,80738,72741,75189,73212,73720,76751,85546,225447,
1024,79592,75320,74511,69278,68376,66019,48283,58764,168071
2048,76574,72184,71861,66199,64860,62349,33576,33403,36498
4096,76345,75187,71570,65402,63920,60580,29293,27612,27771
8192,76187,75754,70172,65186,62677,60018,28271,25952,24843
16384,76415,73723,69730,65895,63103,59992,27593,25013,23526
32768,75762,73628,69610,65723,63325,59765,27303,24636,22866
65536,75668,71502,68678,65350,63018,59772,27191,24432,22586
131072,75767,74854,70981,65562,62735,59727,55782,24336,22431
262144,75728,74460,72465,65809,61784,59519,55968,24262,22315
524288,76061,73950,72087,67662,60208,59113,55352,24256,22330
Re-fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,89826,94882,96246,110925,341351,,,,
128,87499,88494,87302,89837,107692,316931,,,
256,81814,74438,76377,77619,84799,98745,290924,,
512,80870,70955,75827,73615,74797,78783,88913,228613,
1024,79840,75627,74849,69718,68690,66740,49202,60327,168757
2048,76873,72457,72154,66551,65256,62920,34135,33820,36892
4096,76527,75357,71774,65678,64125,60930,29528,27845,27936
8192,76284,75855,70279,65347,62766,60176,28377,26047,24897
16384,76434,73784,69764,65980,63182,60072,27635,25062,23559
32768,75785,73676,69672,65726,63354,59810,27334,24656,22873
65536,76333,71535,68718,65372,63013,59794,27207,24443,22591
131072,75766,74876,70923,65561,62758,59740,55793,24348,22435
262144,75738,74421,72469,65831,61787,59527,55976,24265,22317
524288,76062,73961,72092,67664,60212,59115,55358,24257,22331


==> figures/iozone/iozone.cache.keystone.csv <==
iozone -a -b results.xls -+s -q1M 1024,,,,,,,,,
,,,,,,,,,
"The top row is records sizes,the left column is file sizes",,,,,,,,,
Writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,42930,64587,84251,100030,109003,,,,
128,43868,64607,84589,99275,107686,99077,,,
256,43738,64810,81787,97210,104176,93822,88010,,
512,43318,63422,81238,93997,102571,90834,87225,88756,
1024,43329,62699,80727,93737,100781,89137,86960,88466,89117
2048,43464,62532,80623,92985,100082,88753,86740,88033,88774
4096,43290,62665,80078,92716,99682,88396,86760,87962,88571
8192,43361,62272,80063,92589,99316,88149,86601,87950,88607
16384,43106,62570,79860,92666,98963,87620,86375,87705,88356
32768,43358,62032,79794,92191,98533,87080,86518,87576,88429
65536,43066,62172,79342,91999,97959,86710,86514,87817,88494
131072,43020,61401,79142,90829,96598,86481,86586,87843,88449
262144,42503,61370,78586,90394,96141,86413,86430,87727,88426
524288,42462,60809,78515,90218,95984,86323,86390,87692,87747
Re-writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,48273,70282,92565,110263,125810,,,,
128,47015,69288,90417,105157,118739,103874,,,
256,46742,67458,86877,102213,111264,97676,91549,,
512,46068,66752,85488,99196,108714,94942,90674,91992,
1024,45839,66495,84905,98801,106828,93163,90195,91766,92398
2048,46006,66350,85260,98456,106256,92729,90148,91463,92200
4096,45950,66471,84755,98290,105881,92328,90171,91369,92014
8192,46009,66234,84800,98234,105273,92098,89987,91412,92018
16384,45834,66442,84705,98317,104963,91549,89802,91134,91853
32768,46050,65966,84625,97812,104495,91040,90031,91266,91932
65536,45793,66074,84423,97789,104248,90731,90215,91456,92139
131072,45680,65545,84006,96667,102625,90570,90279,91585,92190
262144,45379,65371,83786,96443,102464,90590,90252,91513,92228
524288,45261,65007,83688,96345,102279,90563,90201,91548,91868
Reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,50307,72695,94356,107654,106352,,,,
128,49598,72388,93315,108280,111524,94218,,,
256,49020,71399,91287,107309,112781,94619,94203,,
512,48403,70237,89898,105121,112287,94640,93441,94916,
1024,48428,70080,90070,105986,111657,95044,92998,94375,95030
2048,48425,70037,90286,105620,111813,95245,92764,94132,94768
4096,48463,69919,89846,105261,111324,95016,92613,93996,94729
8192,48379,69898,89788,105113,110750,94795,92564,93976,94598
16384,48337,69957,89783,105225,110262,94517,92573,93897,94661
32768,48367,69614,89616,104642,109709,93508,92370,93804,94432
65536,48305,69575,89444,104639,109394,92976,92342,93720,94442
131072,48107,69314,88985,103353,107321,92449,92135,93586,94263
262144,47751,69013,88640,103122,107046,92504,92085,93533,94277
524288,47603,68692,88507,102968,106917,92442,92059,93555,94105
Re-reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,49557,74303,95416,108026,105223,,,,
128,49955,71247,93446,109224,112575,94202,,,
256,49140,71208,91569,108539,113059,94590,94324,,
512,48555,70650,90022,106005,112761,94518,93360,94725,
1024,48395,70226,90235,106245,111834,94998,92984,94460,95050
2048,48404,70121,90360,105765,111869,95324,92809,94117,94845
4096,48483,69975,89888,105300,111367,95000,92674,93958,94686
8192,48315,69925,89753,105207,110767,94763,92575,93953,94605
16384,48393,69945,89806,105237,110289,94496,92571,93935,94703
32768,48431,69633,89579,104640,109707,93515,92395,93813,94467
65536,48359,69536,89511,104609,109406,92982,92355,93741,94472
131072,48066,69374,88944,103384,107295,92468,92144,93596,94289
262144,47840,68920,88693,103099,107098,92516,92102,93542,94297
524288,47599,68688,88517,102997,106925,92445,92072,93566,94127
Random Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,29487,45647,64026,81783,95638,,,,
128,29169,45022,63331,80802,95146,89496,,,
256,28960,44714,62416,80097,95247,90070,91771,,
512,28802,44077,61504,77855,94706,90847,91279,93575,
1024,28774,44023,61175,77483,93881,90959,91018,93287,94475
2048,28647,43991,61169,77138,93426,91299,90916,93158,94246
4096,28631,43872,60972,76962,93279,91171,90836,93024,94178
8192,28594,43804,61025,76822,92818,91011,90731,92997,94166
16384,28572,43846,60994,76794,92267,90768,90758,92968,94217
32768,28569,43733,60896,76534,91762,89922,90592,92887,94009
65536,28547,43693,60781,76476,91453,89461,90574,92826,94010
131072,28404,43625,60623,76189,90680,88981,90393,92688,93834
262144,28197,43355,60364,76051,90462,89027,90329,92627,93845
524288,28131,43201,60212,75920,90327,88965,90304,92659,93684
Random Write Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,31651,51018,73517,94227,110895,,,,
128,31224,50367,72446,93144,107736,98599,,,
256,31233,49677,70782,89342,103452,94617,89933,,
512,31003,49426,70132,88448,102363,92303,89830,91816,
1024,30906,49254,69969,88375,100964,91222,89904,92002,92687
2048,30950,49173,70062,88288,100682,91089,89913,91928,92847
4096,30888,49284,69801,88167,100303,90711,90056,91943,92863
8192,30908,49115,69826,88127,99851,90564,89914,92053,93007
16384,30845,49209,69703,88238,99747,90109,89782,91817,92886
32768,30944,48938,69608,87767,99340,89642,90017,91973,93004
65536,30807,49010,69513,87769,99063,89322,90189,92165,93236
131072,30753,48619,69183,86839,97565,89175,90269,92311,93301
262144,30577,48581,68956,86585,97393,89180,90232,92229,93357
524288,30503,48320,68938,86513,97241,89150,90185,92278,92965
Backward Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,27997,42416,56608,71452,80603,,,,
128,28473,43498,60113,74627,88388,82362,,,
256,28760,43786,60553,76279,91299,86753,87586,,
512,28683,43796,60584,76596,92129,88582,89202,91322,
1024,28742,43954,60937,76826,92916,90093,89958,92137,93171
2048,28704,43972,61077,76943,93092,91023,90443,92537,93728
4096,28738,43960,61021,77014,93185,90935,90561,92751,93858
8192,28720,44002,61097,76943,92854,90980,90648,92910,94019
16384,28691,44019,61165,76947,92336,90810,90742,92935,94128
32768,28706,43901,61090,76682,91860,89966,90599,92880,93966
65536,28685,43874,60995,76664,91590,89523,90596,92827,93989
131072,28629,43802,60838,76382,90826,89063,90419,92690,93832
262144,28440,43671,60612,76273,90614,89114,90363,92643,93853
524288,28392,43536,60564,76150,90483,89048,90342,92678,93686
Record Rewrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,32527,52975,74928,98019,117107,,,,
128,32168,53726,75909,98108,110675,102015,,,
256,33418,53388,81654,92425,106218,96589,91283,,
512,32331,53144,77202,95181,104502,92494,91175,92779,
1024,32439,55122,69892,98681,101916,90456,90803,91964,93480
2048,33254,55075,76334,97052,99671,90061,90029,91849,93200
4096,33284,52165,75354,100488,104007,90309,90026,91466,93287
8192,32654,52783,70983,93137,100725,89258,90080,91921,93111
16384,32911,54868,75284,98487,100457,91523,90371,91924,93218
32768,33288,51878,75752,96431,100175,88774,90033,92120,92957
65536,32600,51050,71706,98361,99673,89856,90263,91962,93174
131072,32232,54666,79266,96664,100321,89076,90023,91977,92964
262144,32802,52910,74919,94056,99989,88369,89965,92027,93009
524288,32314,49419,70969,96294,98533,89582,90008,92113,92687
Stride Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,29639,46067,64744,83170,95166,,,,
128,29158,47139,65025,82551,96329,89819,,,
256,28985,44753,68433,81193,96053,90282,91702,,
512,28774,44235,61654,81459,95538,90231,91635,93421,
1024,28767,43935,61305,77701,93970,90032,91802,92868,94406
2048,28667,44055,61286,77224,93636,89953,90780,92808,94165
4096,28671,43937,61059,77150,93258,91280,90890,92842,94348
8192,28634,43936,61111,76983,92968,91080,90750,93189,94163
16384,28635,43882,61082,76904,92304,90878,90775,92993,94466
32768,28626,43803,60946,76590,91812,90015,90625,92904,94000
65536,28593,43728,60903,76545,91550,89505,90609,92822,94023
131072,28491,43730,60666,76321,90734,89063,90406,92703,93833
262144,28396,43450,60534,76133,90577,89084,90367,92639,93856
524288,28278,43406,60437,76083,90441,89022,90329,92663,93687
Fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,31283,50757,72915,93460,108775,,,,
128,31239,49874,72618,93566,107809,98275,,,
256,31020,49708,71273,91749,104377,94675,90482,,
512,30671,49080,69373,89201,102196,92587,90193,92151,
1024,30500,48606,69572,88234,101024,91260,89962,92265,93207
2048,30658,48722,69650,87920,100476,91124,89931,92046,93191
4096,30510,48878,69208,87828,100149,90752,90062,92036,93092
8192,30606,48626,69318,87750,99787,90530,89925,92103,93101
16384,30409,48882,69077,87925,99490,90070,89791,91872,92972
32768,30594,48428,69215,87404,99072,89562,90026,92003,93076
65536,30390,48674,68886,87525,98802,89272,90184,92198,93282
131072,30470,48090,68761,86442,97433,89080,90266,92340,93354
262144,30073,48211,68352,86407,97095,89129,90223,92270,93401
524288,30173,47786,68448,86103,97024,89070,90191,92308,93012
Re-fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,31288,50952,73452,95643,112435,,,,
128,30939,49874,72426,93255,109286,100164,,,
256,30953,49387,70635,89208,103608,95368,90524,,
512,30726,49053,69287,88456,102730,92343,90166,92264,
1024,30610,48615,69539,88239,100970,91454,89935,92155,93164
2048,30617,48764,69621,88083,100587,91183,90022,91960,93132
4096,30495,48898,69135,87922,100258,90815,90077,92032,93061
8192,30630,48616,69342,87754,99822,90567,89927,92116,93093
16384,30469,48837,69137,87994,99470,90076,89800,91886,92960
32768,30629,48423,69185,87381,99060,89569,90031,92001,93068
65536,30411,48632,68926,87497,98807,89268,90191,92197,93282
131072,30437,48141,68723,86464,97399,89095,90272,92339,93353
262144,30147,48126,68408,86356,97131,89129,90225,92269,93404
524288,30165,47780,68441,86154,97036,89064,90184,92302,93011
Fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,21522,30714,40885,56035,92524,,,,
128,21097,29766,37531,46322,58239,86004,,,
256,20819,28994,36036,42727,46731,55560,91463,,
512,20933,28692,35183,40659,42485,46146,56194,93295,
1024,20877,28566,34996,39906,40654,42637,47026,56921,94314
2048,20814,28541,34874,39509,39842,41029,43277,47425,57177
4096,20800,28471,34723,39330,39453,40254,41689,43773,47985
8192,20798,28438,34747,39197,39227,39902,37630,42234,43959
16384,20764,28474,34716,39154,39068,39732,40892,41918,40091
32768,20775,28354,34687,39022,38957,39604,40699,41191,41551
65536,20739,28372,34628,39012,38885,39552,52660,53559,54176
131072,20716,28309,34579,38918,38756,39442,52620,53496,54005
262144,20590,28276,34474,38882,38701,39450,52584,53436,53924
524288,20567,28191,34492,38835,38687,39439,52566,53421,53836
Re-fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,21681,30457,40544,56771,92210,,,,
128,21259,29534,37904,46520,57326,88796,,,
256,20962,29079,36130,42566,46431,55566,91619,,
512,20915,28713,35211,40770,42498,46147,56274,93128,
1024,20877,28519,35041,39959,40679,42597,47023,56940,94249
2048,20827,28539,34894,39548,39837,41018,43274,47418,57136
4096,20803,28471,34742,39337,39456,40257,41690,43766,47980
8192,20796,28418,34730,39213,39226,39899,37629,42239,43962
16384,20759,28478,34703,39152,39067,39728,40890,41917,40094
32768,20797,28366,34679,39022,38960,39608,40697,41190,41553
65536,20737,28369,34633,39011,38883,39551,52660,53559,54176
131072,20715,28314,34576,38913,38749,39444,52623,53497,54004
262144,20608,28278,34461,38875,38700,39452,52583,53435,53923
524288,20585,28206,34503,38835,38686,39438,52565,53419,53836


==> figures/iozone/iozone.keystone.csv <==
iozone -a -b results.xls -+s -q1M 1024,,,,,,,,,
,,,,,,,,,
"The top row is records sizes,the left column is file sizes",,,,,,,,,
Writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,124417,211714,216223,209474,193765,,,,
128,159265,222819,232783,238193,245554,192659,,,
256,162210,223454,234414,239948,247420,245435,180656,,
512,162062,223182,233984,239602,245920,243489,228043,151973,
1024,158870,217666,228187,233988,239146,231282,207242,154666,112465
2048,144479,195150,200265,205075,205677,198810,178402,143530,109065
4096,139859,164636,170326,172787,174163,171268,159713,136335,106910
8192,139309,156130,160454,162580,164279,162536,154091,134256,106036
16384,138905,153721,157628,159904,161539,160216,152397,133454,105535
32768,138597,152161,156283,158433,160280,158937,151386,132620,105037
65536,138182,151594,155476,157785,159507,158257,150725,132141,104797
131072,138272,151202,155242,157447,159261,157968,150530,131967,104683
262144,138031,151149,155055,157392,159126,157930,150427,131957,104613
524288,138073,150939,155057,157251,159093,157790,150401,131847,104586
Re-writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,218389,250784,259304,266005,273739,,,,
128,215329,252768,261331,267168,275329,279844,,,
256,213188,252917,262806,267614,275684,281662,271324,,
512,206941,251390,260786,265798,273841,277379,273408,211193,
1024,192493,246157,254439,260077,265436,263394,241568,184947,124062
2048,171268,211253,214252,217843,217722,210055,189446,153238,115098
4096,155028,172069,175877,176898,177804,174858,164432,142316,111851
8192,150244,164968,168004,169242,170631,168942,160653,140775,110704
16384,149760,164404,167544,168692,170197,168629,160451,140293,110094
32768,149564,164112,167320,168375,169894,168202,159890,139578,109596
65536,149498,164186,167499,168481,170078,168353,159960,139440,109392
131072,149530,164190,167525,168491,170078,168397,159923,139357,109297
262144,149566,164197,167505,168493,170088,168388,159926,139292,109233
524288,149668,164152,167523,168490,170107,168380,159911,139262,109216
Reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,243538,283440,286102,287127,293963,,,,
128,247495,282153,286867,289135,296777,302997,,,
256,245625,282218,287322,289106,297155,304218,305736,,
512,242541,279656,286195,288197,296503,297806,303795,261308,
1024,229755,274624,278952,282530,289527,287853,271821,210234,119093
2048,198822,232938,233378,234769,235196,227458,208373,168774,115713
4096,173547,190187,191952,191816,192576,189761,179707,154873,114514
8192,169615,184018,185703,185625,186414,184202,174795,151552,113975
16384,170016,184589,186241,185987,186575,184115,174273,150052,113616
32768,170368,184898,186501,186360,186736,184064,173596,149046,113223
65536,170505,185168,186777,186644,187022,184066,173329,148531,113076
131072,170751,185368,187005,186876,187156,184205,173230,148342,113004
262144,170763,185410,187062,186943,187227,184185,173217,148199,112972
524288,170878,185395,187102,186996,187253,184222,173186,148162,112949
Re-reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,241422,284953,287512,288419,295181,,,,
128,248117,284070,287062,287734,296041,302787,,,
256,246995,282441,287673,289690,297432,304297,307968,,
512,245305,279805,286084,288685,294251,303485,305063,276376,
1024,236693,276425,281345,284098,290413,291122,277227,216461,119578
2048,205802,235529,237255,237954,238914,231215,212144,171235,116172
4096,177029,193956,195731,195374,196035,193092,181965,156184,114859
8192,171424,186321,187971,187779,188383,185987,175987,152173,114053
16384,171019,185788,187252,187049,187506,184980,174609,150373,113744
32768,170844,185459,187089,186978,187284,184552,173929,149274,113292
65536,170888,185447,187116,186946,187294,184341,173517,148641,113096
131072,170801,185528,187191,187064,187327,184365,173369,148413,113023
262144,170865,185546,187175,187048,187334,184289,173313,148260,113003
524288,171008,185495,187182,187072,187329,184296,173249,148221,112969
Random Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,186214,232774,257342,272226,286866,,,,
128,186599,235600,257422,273271,286706,298048,,,
256,186642,236164,259353,274066,287192,299766,304944,,
512,186576,235009,258297,273408,288085,299171,303409,273449,
1024,183024,233207,255789,270484,283760,288243,274849,206950,118970
2048,166156,206729,223850,232177,238802,233146,214844,164798,113665
4096,146705,175307,186819,193661,195752,195088,182263,153825,113300
8192,140493,166712,177677,182739,187132,184717,175480,150335,113188
16384,138939,164776,175652,181151,184348,183707,173257,149381,113275
32768,138298,164002,174925,180384,184022,182551,173065,148119,112982
65536,137914,163660,174735,180275,183774,182642,172417,148228,112876
131072,137915,163623,174742,180323,183816,182533,172526,147857,112895
262144,137387,163336,174605,180280,183817,182495,172398,147821,112840
524288,137090,162937,174419,180230,183783,182496,172352,147793,112830
Random Write Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,172698,218977,244841,261225,271141,,,,
128,174279,221540,246029,260634,276055,286739,,,
256,175503,222848,248086,263646,277601,288519,292954,,
512,174808,222979,247523,263537,277433,288598,293546,274456,
1024,171490,220245,243835,259759,273191,277333,266722,209332,132281
2048,154668,192927,210676,220148,225573,219934,199703,160634,120001
4096,133765,160105,172028,178347,182073,180351,169622,146826,115201
8192,128766,152443,163681,169571,173546,173010,164728,144139,113250
16384,127755,151450,162315,168276,172330,172016,164063,143426,112285
32768,127184,150596,161611,167614,171730,171457,163533,142608,111548
65536,126852,150236,161347,167388,171580,171310,163309,142285,111231
131072,126910,150102,161233,167261,171483,171246,163196,142106,111081
262144,126505,150253,161070,167175,171427,171176,163154,142017,110998
524288,126269,149878,161175,167110,171393,171138,163132,141988,110968
Backward Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,177323,220464,239611,250764,262389,,,,
128,183207,228456,248701,262519,276219,284670,,,
256,186280,233472,255137,268328,282903,292745,297917,,
512,185953,234611,257521,271662,285524,293557,300702,273303,
1024,184354,233276,255366,269631,282158,286525,274711,210144,119570
2048,167097,206327,222536,231337,235029,230563,204816,162151,115376
4096,145182,173147,184479,189402,194467,190704,179617,148738,112408
8192,140705,165923,176520,181690,184853,184455,172887,148459,112651
16384,139947,165326,175404,180598,183734,182382,172908,148019,112979
32768,139846,164949,175273,180313,183619,182256,172226,147907,112851
65536,139880,165145,175351,180556,183808,182361,172312,147789,112830
131072,140127,165295,175573,180688,184028,182583,172378,147793,112844
262144,140116,165322,175585,180789,184077,182621,172453,147823,112840
524288,140189,165267,175653,180827,184106,182666,172443,147833,112835
Record Rewrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,196880,247014,252070,264136,278020,,,,
128,200672,251859,253116,263774,277977,289657,,,
256,203435,254870,253650,264384,275450,288981,293746,,
512,203499,255574,253066,264546,278898,290002,294762,277153,
1024,203016,257863,253820,265017,278632,289978,292251,240640,132953
2048,203107,257365,253902,264671,278601,288927,289867,240879,125844
4096,202945,258127,253959,264783,279468,289687,293019,254434,123915
8192,204165,258008,254406,265063,279527,290176,294984,274210,123000
16384,203689,258690,254696,265348,279938,291003,296490,285999,122462
32768,203425,257949,254100,264771,279385,290392,296336,293812,122084
65536,202862,257741,254200,264924,279535,290536,296603,296331,121987
131072,203329,257763,254383,264872,279573,290637,296696,297747,122105
262144,203544,257662,254137,265030,279540,290663,296892,299110,122059
524288,203772,257162,254377,264898,279587,290648,296955,299422,122083
Stride Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,216377,269023,259817,270842,285080,,,,
128,188036,273923,263563,272069,286996,298229,,,
256,188310,236853,265355,273490,287904,298376,304408,,
512,187766,234982,260007,274208,288484,299138,305187,281440,
1024,185290,233452,256515,271171,288907,300108,304956,263073,120308
2048,168966,209071,226118,235102,243205,299888,305111,284378,121802
4096,147980,176993,189047,194881,199573,200123,306322,290633,122892
8192,141904,168001,178921,184345,187954,187259,178544,302402,123341
16384,140247,165769,176403,181759,185265,184250,174803,151239,123292
32768,139436,164714,175364,180782,184212,183004,173250,149368,113258
65536,139075,164371,175091,180515,183992,182676,172728,148486,113008
131072,138799,164451,175137,180563,183970,182676,172564,148167,112929
262144,138863,164460,175063,180510,183965,182598,172511,147984,112883
524288,138957,164389,175078,180531,183953,182608,172446,147886,112850
Fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,170401,220014,243812,259952,274680,,,,
128,169775,219912,244147,261065,276517,287317,,,
256,170978,219462,245964,262241,276732,288420,275666,,
512,170464,219650,245446,262067,274225,287503,284137,253991,
1024,169295,217555,242939,258812,274375,280267,259440,213549,129462
2048,154604,193721,212853,222629,228874,231345,208586,173905,121123
4096,133952,162141,175003,182133,185930,183218,180899,156345,116023
8192,128306,153197,164823,171197,175323,174440,165246,149465,113744
16384,126652,151045,162285,168534,172712,172434,164235,143445,112557
32768,126031,150053,161272,167467,171829,171602,163610,142687,111559
65536,125809,149820,160937,167199,171595,171387,163393,142361,111270
131072,125883,149655,160861,167042,171520,171303,163279,142209,111140
262144,125770,149610,160752,167015,171475,171260,163253,142130,111061
524288,125828,149498,160772,166961,171469,171239,163230,142082,111017
Re-fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,170399,216729,241156,260269,274055,,,,
128,170673,218446,244648,261705,276996,288161,,,
256,170849,219746,244803,262510,277717,288487,291644,,
512,171379,219421,245399,262444,277328,287987,290268,262525,
1024,169349,216968,242319,259085,273246,278935,260597,200944,127375
2048,152390,190640,209066,218243,224601,218843,196296,157165,117154
4096,130389,156970,168956,175477,179487,178235,168259,145352,113765
8192,126276,150206,161484,167636,171796,171711,164010,143580,112566
16384,125917,149869,160950,167130,171431,171447,163690,143157,111966
32768,125843,149586,160724,166932,171306,171200,163352,142551,111426
65536,125783,149573,160732,166944,171373,171181,163259,142261,111183
131072,125738,149576,160749,166932,171401,171207,163219,142158,111090
262144,125731,149599,160706,166951,171411,171209,163213,142093,111026
524288,125845,149515,160749,166940,171444,171216,163211,142078,111008
Fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,67505,76673,86198,108922,279201,,,,
128,67003,74181,79731,90077,111693,295954,,,
256,66543,72751,76233,81342,91855,113329,298513,,
512,65957,71885,74414,77368,82381,91493,104492,260030,
1024,65720,71268,73322,75229,77858,80974,81579,85939,118947
2048,62922,67944,69415,70456,71383,71392,68562,63516,64071
4096,59254,63567,64764,65488,66065,65803,63374,57681,52614
8192,58857,62928,63842,64550,65008,64697,61991,55793,48144
16384,58945,63043,63866,64572,64963,64537,61692,54930,46141
32768,58901,63067,63886,64579,64945,64435,61425,54182,45487
65536,58925,63104,63916,64612,64965,64393,48155,46186,42243
131072,58962,63132,63945,64637,64984,64384,48083,46066,42037
262144,58963,63142,63950,64646,64989,64370,48054,46004,41933
524288,58981,63142,63960,64652,64991,64369,48035,45975,41880
Re-fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,68035,77622,88348,115257,281568,,,,
128,67153,74214,79955,90517,118431,296090,,,
256,66450,72725,76247,81500,92278,119498,302193,,
512,66211,71815,74250,77569,82259,92764,109477,267717,
1024,65821,71292,73399,75455,78332,81641,83646,82059,117794
2048,63121,68040,69641,70707,71754,71944,69647,63838,63078
4096,59504,63885,65223,66007,66585,66465,64107,58154,52406
8192,59059,63298,64161,64882,65358,65100,62384,56017,48060
16384,59016,63233,64032,64735,65155,64746,61891,55042,46103
32768,58967,63161,63963,64665,65038,64535,61523,54250,45472
65536,58951,63161,63955,64650,65015,64442,48168,46200,42257
131072,58967,63151,63966,64659,65006,64410,48093,46072,42040
262144,58957,63155,63962,64658,65000,64385,48058,46008,41934
524288,58992,63155,63965,64659,64998,64375,48036,45978,41882


==> v2/figures/benchmarks/beebs.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
whetstone, 0.000000, 1511.472548, 0.000000, 1510.317351
newlib-sqrt, 0.000000, 33.535027, 0.000000, 33.481957
trio-sscanf, 0.000000, 85.073355, 0.000000, 85.066235
nettle-des, 0.000000, 36.700011, 0.000000, 36.629994
jfdctint, 0.000000, 37.720500, 0.000000, 37.682902
expint, 0.000000, 32.364740, 0.000000, 32.329456
nsichneu, 0.000000, 50.774801, 0.000000, 50.689642
matmult-int, 0.000000, 2154.458771, 0.000000, 2154.428622
newlib-log, 0.000000, 6.435211, 0.000000, 6.428262
edn, 0.000000, 1156.270518, 0.000000, 1161.106353
lcdnum, 0.000000, 2.242849, 0.000000, 2.251466
levenshtein, 0.000000, 844.099843, 0.000000, 843.427431
sglib-hashtable, 0.000000, 473.506705, 0.000000, 473.359624
trio-snprintf, 0.000000, 54.612249, 0.000000, 54.618685
select, 0.000000, 3.518609, 0.000000, 3.508532
fdct, 0.000000, 37.740090, 0.000000, 37.689749
qurt, 0.000000, 16.005627, 0.000000, 15.983173
fac, 0.000000, 10.780606, 0.000000, 10.777408
sglib-arrayquicksort, 0.000000, 168.290256, 0.000000, 168.116833
fasta, 0.000000, 5372.108902, 0.000000, 5373.415340
sglib-listinsertsort, 0.000000, 702.305456, 0.000000, 684.953179
aha-compress, 0.000000, 281.664701, 0.000000, 281.359739
sglib-listsort, 0.000000, 462.187283, 0.000000, 461.639340
nbody, 0.000000, 1892.853712, 0.000000, 1891.390855
fir, 0.000000, 3421.972256, 0.000000, 3419.594302
huffbench, 0.000000, 4041.939978, 0.000000, 4005.104315
cnt, 0.000000, 42.852817, 0.000000, 42.713732
duff, 0.000000, 13.519854, 0.000000, 13.505671
insertsort, 0.000000, 12.525536, 0.000000, 12.514014
recursion, 0.000000, 27.143324, 0.000000, 27.130665
sglib-arrayheapsort, 0.000000, 333.196219, 0.000000, 332.708752
qsort, 0.000000, 11.007114, 0.000000, 10.996401
sqrt, 0.000000, 1117.574366, 0.000000, 1116.819857
miniz, 0.000000, 10549.530908, 0.000000, 0.000000
statemate, 0.000000, 10.954726, 0.000000, 10.925807
dijkstra, 0.000000, 10801.383505, 0.000000, 10776.537737
nettle-cast128, 0.000000, 48.044671, 0.000000, 47.992365
minver, 0.000000, 29.563238, 0.000000, 29.510767
template, 0.000000, 0.136855, 0.000000, 0.136449
ctl-stack, 0.000000, 153.247958, 0.000000, 152.929217
nettle-aes, 0.000000, 724.785561, 0.000000, 723.367231
ns, 0.000000, 132.333380, 0.000000, 132.198796
compress, 0.000000, 25.098114, 0.000000, 25.071143
mergesort, 0.000000, 2232.316396, 0.000000, 2234.068748
nettle-arcfour, 0.000000, 240.271791, 0.000000, 240.093047
frac, 0.000000, 72.905840, 0.000000, 72.688747
sglib-rbtree, 0.000000, 1116.176884, 0.000000, 1037.547897
cubic, 0.000000, 905.053702, 0.000000, 904.467958
rijndael, 0.000000, 13033.613265, 0.000000, 12954.175783
ludcmp, 0.000000, 43.781359, 0.000000, 43.663323
stb_perlin, 0.000000, 790.634564, 0.000000, 790.958667
sglib-dllist, 0.000000, 488.664637, 0.000000, 488.586010
sglib-arraybinsearch, 0.000000, 170.736066, 0.000000, 170.271866
nettle-md5, 0.000000, 17.075390, 0.000000, 17.054973
ctl-vector, 0.000000, 118.685120, 0.000000, 118.568795
bs, 0.000000, 1.035613, 0.000000, 1.031809
crc32, 0.000000, 176.751950, 0.000000, 176.500432
stringsearch1, 0.000000, 48.824868, 0.000000, 48.768638
ndes, 0.000000, 551.328453, 0.000000, 550.920917
qrduino, 0.000000, 12228.085610, 0.000000, 12218.658520
picojpeg, 0.000000, 13690.597215, 0.000000, 13672.124131
prime, 0.000000, 108.991688, 0.000000, 108.938529
dtoa, 0.000000, 57.291518, 0.000000, 57.266811
aha-mont64, 0.000000, 82.691092, 0.000000, 82.636770
strstr, 0.000000, 18.830195, 0.000000, 18.804575
slre, 0.000000, 402.128017, 0.000000, 401.850667
tarai, 0.000000, 4.227614, 0.000000, 4.222644
crc, 0.000000, 24.017311, 0.000000, 23.986564
fibcall, 0.000000, 4.183810, 0.000000, 4.176953
nettle-sha256, 0.000000, 96.812401, 0.000000, 96.842951
cover, 0.000000, 29.496460, 0.000000, 29.379173
ctl-string, 0.000000, 99.955062, 0.000000, 99.910619
st, 0.000000, 266.304968, 0.000000, 256.720195
wikisort, 0.000000, 8546.392956, 0.000000, 8486.785563
janne_complex, 0.000000, 2.972389, 0.000000, 2.943290
newlib-mod, 0.000000, 2.305808, 0.000000, 2.309333
matmult-float, 0.000000, 352.094900, 0.000000, 351.797030
newlib-exp, 0.000000, 7.858106, 0.000000, 7.846437
ud, 0.000000, 39.824258, 0.000000, 39.798223
sglib-queue, 0.000000, 369.141131, 0.000000, 368.579954
bubblesort, 0.000000, 1630.178673, 0.000000, 1629.354954


==> v2/figures/benchmarks/beebs.dyn.csv <==
benchmark, base, base_internal, keystone, keystone_internal
whetstone, 0.000000, 1511.060933, 0.000000, 1511.050445
newlib-sqrt, 0.000000, 33.477580, 0.000000, 33.482541
trio-sscanf, 0.000000, 85.200772, 0.000000, 84.876394
nettle-des, 0.000000, 36.699106, 0.000000, 36.633107
jfdctint, 0.000000, 37.715285, 0.000000, 37.681887
expint, 0.000000, 32.365769, 0.000000, 32.326785
nsichneu, 0.000000, 50.742558, 0.000000, 50.669454
matmult-int, 0.000000, 2154.401718, 0.000000, 2153.132990
newlib-log, 0.000000, 6.437561, 0.000000, 6.430106
edn, 0.000000, 1156.233593, 0.000000, 1157.334870
lcdnum, 0.000000, 2.257437, 0.000000, 2.233343
levenshtein, 0.000000, 843.878981, 0.000000, 843.413906
sglib-hashtable, 0.000000, 473.394656, 0.000000, 473.048275
trio-snprintf, 0.000000, 54.674690, 0.000000, 54.303243
select, 0.000000, 3.515814, 0.000000, 3.494860
fdct, 0.000000, 37.736785, 0.000000, 37.676144
qurt, 0.000000, 16.027928, 0.000000, 15.974377
fac, 0.000000, 10.751669, 0.000000, 10.749008
sglib-arrayquicksort, 0.000000, 168.223712, 0.000000, 168.111433
fasta, 0.000000, 5370.186867, 0.000000, 5373.558225
sglib-listinsertsort, 0.000000, 685.769368, 0.000000, 684.983246
aha-compress, 0.000000, 281.671047, 0.000000, 0.000000
sglib-listsort, 0.000000, 462.058779, 0.000000, 461.669053
nbody, 0.000000, 1893.203842, 0.000000, 1892.401479
fir, 0.000000, 3421.315049, 0.000000, 3419.408068
huffbench, 0.000000, 4007.536782, 0.000000, 4004.671813
cnt, 0.000000, 42.812514, 0.000000, 42.792684
duff, 0.000000, 13.527562, 0.000000, 13.504887
insertsort, 0.000000, 12.536245, 0.000000, 12.500003
recursion, 0.000000, 26.984405, 0.000000, 27.072028
sglib-arrayheapsort, 0.000000, 333.195031, 0.000000, 333.089970
qsort, 0.000000, 11.041875, 0.000000, 10.973647
sqrt, 0.000000, 1117.744804, 0.000000, 1116.962810
miniz, 0.000000, 10427.897428, 0.000000, 0.000000
statemate, 0.000000, 10.915575, 0.000000, 10.900967
dijkstra, 0.000000, 10778.396881, 0.000000, 10776.443243
nettle-cast128, 0.000000, 48.042158, 0.000000, 47.977969
minver, 0.000000, 29.613181, 0.000000, 29.583765
template, 0.000000, 0.137950, 0.000000, 0.136583
ctl-stack, 0.000000, 153.051225, 0.000000, 152.804954
nettle-aes, 0.000000, 724.055776, 0.000000, 723.368582
ns, 0.000000, 132.334501, 0.000000, 132.402751
compress, 0.000000, 25.099599, 0.000000, 25.086692
mergesort, 0.000000, 2232.490903, 0.000000, 2231.261772
nettle-arcfour, 0.000000, 240.243904, 0.000000, 240.092571
frac, 0.000000, 72.887047, 0.000000, 72.728375
sglib-rbtree, 0.000000, 1038.031043, 0.000000, 1037.291469
cubic, 0.000000, 904.909914, 0.000000, 904.305753
rijndael, 0.000000, 12948.675229, 0.000000, 12931.635671
ludcmp, 0.000000, 43.754402, 0.000000, 43.640714
stb_perlin, 0.000000, 790.411057, 0.000000, 790.726468
sglib-dllist, 0.000000, 488.597327, 0.000000, 488.378742
sglib-arraybinsearch, 0.000000, 170.725571, 0.000000, 170.572117
nettle-md5, 0.000000, 17.072836, 0.000000, 17.054462
ctl-vector, 0.000000, 118.675375, 0.000000, 118.597226
bs, 0.000000, 1.031860, 0.000000, 1.030409
crc32, 0.000000, 176.675800, 0.000000, 176.497749
stringsearch1, 0.000000, 48.858589, 0.000000, 48.752185
ndes, 0.000000, 551.243140, 0.000000, 550.903253
qrduino, 0.000000, 12229.707799, 0.000000, 12218.416431
picojpeg, 0.000000, 13683.822177, 0.000000, 13671.783524
prime, 0.000000, 108.998216, 0.000000, 108.936733
dtoa, 0.000000, 57.317610, 0.000000, 57.233384
aha-mont64, 0.000000, 82.689021, 0.000000, 0.000000
strstr, 0.000000, 18.808497, 0.000000, 18.778663
slre, 0.000000, 402.155510, 0.000000, 401.809819
tarai, 0.000000, 4.247614, 0.000000, 4.217909
crc, 0.000000, 24.006776, 0.000000, 23.981924
fibcall, 0.000000, 4.181143, 0.000000, 4.175542
nettle-sha256, 0.000000, 96.850063, 0.000000, 96.713675
cover, 0.000000, 29.458477, 0.000000, 29.387588
ctl-string, 0.000000, 99.922407, 0.000000, 99.872071
st, 0.000000, 257.080492, 0.000000, 256.537646
wikisort, 0.000000, 8487.306608, 0.000000, 8482.098567
janne_complex, 0.000000, 2.993165, 0.000000, 2.959542
newlib-mod, 0.000000, 2.298749, 0.000000, 2.315965
matmult-float, 0.000000, 352.048469, 0.000000, 351.982131
newlib-exp, 0.000000, 7.862640, 0.000000, 7.851747
ud, 0.000000, 39.849878, 0.000000, 39.791346
sglib-queue, 0.000000, 369.033831, 0.000000, 368.556721
bubblesort, 0.000000, 1629.830807, 0.000000, 1629.078357


==> v2/figures/benchmarks/beebs.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
whetstone, 0.000000, 1510.886344, 0.000000, 1509.456266
newlib-sqrt, 0.000000, 33.493521, 0.000000, 33.518967
trio-sscanf, 0.000000, 85.051132, 0.000000, 84.930171
nettle-des, 0.000000, 36.667211, 0.000000, 36.633375
jfdctint, 0.000000, 37.737540, 0.000000, 37.682529
expint, 0.000000, 32.360366, 0.000000, 32.329364
nsichneu, 0.000000, 50.764619, 0.000000, 50.615511
matmult-int, 0.000000, 2154.512114, 0.000000, 2153.116409
newlib-log, 0.000000, 6.434335, 0.000000, 6.431324
edn, 0.000000, 1156.107463, 0.000000, 1162.308947
lcdnum, 0.000000, 2.246882, 0.000000, 2.247733
levenshtein, 0.000000, 843.945658, 0.000000, 843.416678
sglib-hashtable, 0.000000, 473.336811, 0.000000, 473.049062
trio-snprintf, 0.000000, 54.544845, 0.000000, 54.465753
select, 0.000000, 3.511997, 0.000000, 3.521134
fdct, 0.000000, 37.721587, 0.000000, 37.689985
qurt, 0.000000, 15.998365, 0.000000, 15.998726
fac, 0.000000, 10.795804, 0.000000, 10.776224
sglib-arrayquicksort, 0.000000, 168.235869, 0.000000, 168.114429
fasta, 0.000000, 5369.888667, 0.000000, 5373.523419
sglib-listinsertsort, 0.000000, 685.648846, 0.000000, 684.948741
aha-compress, 0.000000, 281.628947, 0.000000, 281.334418
sglib-listsort, 0.000000, 462.018596, 0.000000, 461.624453
nbody, 0.000000, 1893.731690, 0.000000, 1891.422519
fir, 0.000000, 3421.509647, 0.000000, 3419.414645
huffbench, 0.000000, 4007.200680, 0.000000, 4004.825501
cnt, 0.000000, 42.829092, 0.000000, 42.716929
duff, 0.000000, 13.518307, 0.000000, 13.501505
insertsort, 0.000000, 12.520360, 0.000000, 12.513430
recursion, 0.000000, 27.119679, 0.000000, 27.154561
sglib-arrayheapsort, 0.000000, 333.169273, 0.000000, 332.996782
qsort, 0.000000, 11.012635, 0.000000, 10.985289
sqrt, 0.000000, 1117.626403, 0.000000, 1116.892956
miniz, 0.000000, 10428.108290, 0.000000, 0.000000
statemate, 0.000000, 10.920551, 0.000000, 10.914889
dijkstra, 0.000000, 10783.537281, 0.000000, 10776.582082
nettle-cast128, 0.000000, 48.050265, 0.000000, 47.990730
minver, 0.000000, 29.623267, 0.000000, 29.458946
template, 0.000000, 0.136445, 0.000000, 0.136860
ctl-stack, 0.000000, 152.972707, 0.000000, 152.862555
nettle-aes, 0.000000, 723.863882, 0.000000, 723.379998
ns, 0.000000, 132.361301, 0.000000, 132.122878
compress, 0.000000, 25.081727, 0.000000, 25.087083
mergesort, 0.000000, 2232.383533, 0.000000, 2231.257515
nettle-arcfour, 0.000000, 240.233032, 0.000000, 240.093055
frac, 0.000000, 72.881157, 0.000000, 72.672177
sglib-rbtree, 0.000000, 1037.891594, 0.000000, 1037.283654
cubic, 0.000000, 904.935778, 0.000000, 904.309412
rijndael, 0.000000, 12965.295994, 0.000000, 12952.237236
ludcmp, 0.000000, 43.765077, 0.000000, 43.677018
stb_perlin, 0.000000, 790.511727, 0.000000, 790.655583
sglib-dllist, 0.000000, 488.571896, 0.000000, 488.349420
sglib-arraybinsearch, 0.000000, 170.640182, 0.000000, 170.457955
nettle-md5, 0.000000, 17.070430, 0.000000, 17.053823
ctl-vector, 0.000000, 118.633578, 0.000000, 118.592968
bs, 0.000000, 1.033202, 0.000000, 1.031738
crc32, 0.000000, 176.631774, 0.000000, 176.499076
stringsearch1, 0.000000, 48.810904, 0.000000, 48.758027
ndes, 0.000000, 551.270538, 0.000000, 550.902539
qrduino, 0.000000, 12227.736834, 0.000000, 12218.445122
picojpeg, 0.000000, 13684.965092, 0.000000, 13671.772954
prime, 0.000000, 109.010983, 0.000000, 108.937292
dtoa, 0.000000, 57.281442, 0.000000, 57.232517
aha-mont64, 0.000000, 82.663707, 0.000000, 82.605807
strstr, 0.000000, 18.826795, 0.000000, 18.764678
slre, 0.000000, 402.143250, 0.000000, 401.835424
tarai, 0.000000, 4.232202, 0.000000, 4.222117
crc, 0.000000, 24.003542, 0.000000, 23.983507
fibcall, 0.000000, 4.183458, 0.000000, 4.175886
nettle-sha256, 0.000000, 96.791403, 0.000000, 96.747421
cover, 0.000000, 29.457023, 0.000000, 29.476173
ctl-string, 0.000000, 99.933216, 0.000000, 99.959891
st, 0.000000, 257.028773, 0.000000, 256.860694
wikisort, 0.000000, 8486.930098, 0.000000, 8482.107922
janne_complex, 0.000000, 2.960193, 0.000000, 2.975549
newlib-mod, 0.000000, 2.305587, 0.000000, 2.310121
matmult-float, 0.000000, 352.073658, 0.000000, 351.830325
newlib-exp, 0.000000, 7.850941, 0.000000, 7.855569
ud, 0.000000, 39.809365, 0.000000, 39.767612
sglib-queue, 0.000000, 369.018751, 0.000000, 368.447715
bubblesort, 0.000000, 1630.003937, 0.000000, 1629.387732


==> v2/figures/benchmarks/coremark.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
coremark, 0.000000, 0.000262, 0.000000, 0.000263


==> v2/figures/benchmarks/coremark.dyn.csv <==
benchmark, base, base_internal, keystone, keystone_internal
coremark, 0.000000, 0.000263, 0.000000, 0.000263


==> v2/figures/benchmarks/coremark.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
coremark, 0.000000, 0.000263, 0.000000, 0.000263


==> v2/figures/benchmarks/iozone.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
base_iozone_1, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_2, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_3, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_1, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_3, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_2, 0.000000, 0.000000, 0.000000, 0.000000


==> v2/figures/benchmarks/iozone.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
keystone_iozone_9, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_1, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_2, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_3, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_4, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_5, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_6, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_8, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_8, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_9, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_3, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_2, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_5, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_4, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_7, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_6, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_1, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_7, 0.000000, 0.000000, 0.000000, 0.000000
keystone_iozone_10, 0.000000, 0.000000, 0.000000, 0.000000
base_iozone_10, 0.000000, 0.000000, 0.000000, 0.000000


==> v2/figures/benchmarks/rv8-bench.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
sha512.Os.stripped, 3765.400000, 3763.953841, 10318.500000, 3761.806070
norx.Os, 5578.166667, 5576.582227, 10118.400000, 3558.585477
qsort.O2.stripped, 6689.800000, 6629.814527, 13108.100000, 6551.641813
sha512.Os, 3765.800000, 3764.331755, 10318.700000, 3762.565082
aes.O2, 6252.000000, 6250.511585, 12575.600000, 6010.966736
aes.O3, 6502.444444, 6500.708532, 12569.900000, 6006.905855
bigint.Os, 8091.400000, 8089.512655, 0.000000, 0.000000
miniz.Os.stripped, 12096.000000, 12092.163207, 30905.400000, 24299.680390
sha512.O2, 3811.500000, 3809.946762, 10362.900000, 3805.996382
qsort.O3.stripped, 5497.200000, 5437.055675, 11306.555556, 5382.912160
primes.O2, 18463.200000, 18460.537879, 27509.500000, 20955.232515
primes.O3, 19420.500000, 19417.864459, 27536.700000, 20972.770675
dhrystone.O3, 1223.200000, 1222.068373, 7788.900000, 1226.709294
dhrystone.O2, 1594.600000, 1593.392780, 8161.000000, 1592.975376
primes.Os.stripped, 18481.800000, 18479.171683, 27196.000000, 20609.684188
aes.O2.stripped, 6320.500000, 6318.758151, 12575.800000, 6011.117563
bigint.Os.stripped, 7315.700000, 7314.011129, 0.000000, 0.000000
dhrystone.O3.stripped, 1223.600000, 1222.289505, 7156.888889, 1226.558790
miniz.O2.stripped, 11863.700000, 11859.789304, 30492.500000, 23870.913050
dhrystone.O2.stripped, 1595.000000, 1593.795405, 8155.200000, 1592.741378
qsort.O2, 6701.700000, 6640.770400, 13107.900000, 6550.924348
qsort.O3, 5509.800000, 5449.106223, 11919.000000, 5359.905134
norx.Os.stripped, 6125.111111, 6123.821184, 10121.000000, 3559.645720
miniz.O2, 12852.400000, 12848.627784, 30464.600000, 23866.070056
sha512.O3.stripped, 3728.800000, 3727.370410, 9663.400000, 3740.734205
dhrystone.Os.stripped, 3920.800000, 3919.066503, 10451.900000, 3889.727881
aes.O3.stripped, 6578.900000, 6577.421063, 15871.000000, 9941.671176
primes.O2.stripped, 18312.700000, 18309.743345, 27498.300000, 20944.247103
sha512.O2.stripped, 3810.400000, 3808.818689, 10363.200000, 3806.041879
miniz.O3, 11631.700000, 11627.901495, 30189.400000, 23568.444114
norx.O3, 8255.400000, 8253.958816, 9938.900000, 3377.393414
bigint.O2.stripped, 6207.000000, 6204.875580, 0.000000, 0.000000
norx.O2, 5051.750000, 5050.289166, 9908.900000, 3348.162801
aes.Os, 7137.555556, 7136.239436, 12787.100000, 6219.101783
bigint.O3, 6650.400000, 6648.655659, 0.000000, 0.000000
bigint.O2, 6396.100000, 6394.149103, 0.000000, 0.000000
miniz.O3.stripped, 11313.000000, 11308.756355, 30197.600000, 24239.402439
qsort.Os.stripped, 6725.300000, 6664.436713, 13133.600000, 6576.776888
sha512.O3, 3729.400000, 3727.946286, 10280.200000, 3722.991673
primes.Os, 18770.500000, 18767.750042, 27162.700000, 20610.893864
dhrystone.Os, 3915.600000, 3914.061602, 10463.400000, 3901.154276
primes.O3.stripped, 18812.300000, 18809.813759, 26119.300000, 20197.663659
norx.O2.stripped, 9603.250000, 9601.934377, 9906.500000, 3348.022112
qsort.Os, 6697.500000, 6637.090071, 13137.000000, 6578.245649
norx.O3.stripped, 6346.250000, 6344.682352, 9326.555556, 3399.980034
miniz.Os, 12133.700000, 12129.742293, 30902.500000, 24293.165103
bigint.O3.stripped, 6569.400000, 6567.349317, 11913.100000, 5705.544304
aes.Os.stripped, 6663.400000, 6661.760098, 12785.600000, 6220.233594


==> v2/figures/benchmarks/rv8-bench.dyn.csv <==
benchmark, base, base_internal, keystone, keystone_internal
sha512.Os.stripped, 3765.000000, 3763.294281, 7420.333333, 3761.474981
norx.Os, 3643.333333, 3641.989444, 7491.000000, 3553.748411
qsort.O2.stripped, 6618.666667, 6565.524622, 10675.000000, 6468.372646
sha512.Os, 3764.333333, 3763.007093, 7420.666667, 3759.398995
aes.O2, 5981.333333, 5980.000797, 9856.000000, 5911.456141
aes.O3, 5979.666667, 5978.010873, 9853.333333, 5911.140959
bigint.Os, 7018.000000, 7016.208048, 0.000000, 0.000000
miniz.Os.stripped, 11200.333333, 11196.595419, 14962.000000, 11207.162855
sha512.O2, 3809.666667, 3808.232880, 7461.333333, 3803.248499
qsort.O3.stripped, 5450.800000, 5397.510349, 10337.200000, 5307.249106
primes.O2, 14270.000000, 14267.382041, 17999.333333, 14332.065794
primes.O3, 14268.000000, 14265.384735, 18001.000000, 14333.493742
dhrystone.O3, 1223.000000, 1221.809168, 4887.000000, 1223.720582
dhrystone.O2, 1594.666667, 1593.440325, 5261.666667, 1594.714988
primes.Os.stripped, 14088.333333, 14086.069997, 17776.666667, 14108.105986
aes.O2.stripped, 5981.333333, 5979.853646, 9855.000000, 5911.439749
bigint.Os.stripped, 7017.666667, 7015.927072, 0.000000, 0.000000
dhrystone.O3.stripped, 1223.000000, 1221.945793, 4886.000000, 1220.390937
miniz.O2.stripped, 11018.000000, 11014.590778, 14762.333333, 11002.125640
dhrystone.O2.stripped, 1594.666667, 1593.538556, 5260.333333, 1594.751909
qsort.O2, 6621.000000, 6567.518728, 10674.000000, 6468.642468
qsort.O3, 5450.666667, 5397.329324, 9514.666667, 5306.094419
norx.Os.stripped, 3643.333333, 3642.155689, 7491.666667, 3554.450275
miniz.O2, 11017.666667, 11014.246084, 14763.666667, 11002.169627
sha512.O3.stripped, 3728.333333, 3726.980403, 7384.333333, 3723.743430
dhrystone.Os.stripped, 3906.000000, 3904.780912, 7555.333333, 3889.939548
aes.O3.stripped, 5981.000000, 5979.541046, 9855.333333, 5911.192673
primes.O2.stripped, 14266.000000, 14263.687444, 17997.666667, 14328.593125
sha512.O2.stripped, 3809.666667, 3808.581073, 7463.000000, 3804.782664
miniz.O3, 10609.000000, 10605.352067, 14384.333333, 10613.287449
norx.O3, 3380.333333, 3379.026037, 7313.666667, 3375.601636
bigint.O2.stripped, 5545.333333, 5544.009596, 0.000000, 0.000000
norx.O2, 3441.000000, 3439.551086, 7283.333333, 3347.009078
aes.Os, 6218.000000, 6216.646591, 10065.000000, 6123.243386
bigint.O3, 5614.000000, 5612.182654, 0.000000, 0.000000
bigint.O2, 5547.000000, 5545.076734, 0.000000, 0.000000
miniz.O3.stripped, 10610.666667, 10607.014972, 14381.666667, 10613.408197
qsort.Os.stripped, 6633.333333, 6579.812449, 10689.333333, 6484.816004
sha512.O3, 3728.000000, 3726.834787, 7383.333333, 3722.972987
primes.Os, 14094.333333, 14091.930145, 17773.333333, 14104.999933
dhrystone.Os, 3937.666667, 3936.319276, 7569.333333, 3903.064309
primes.O3.stripped, 14275.000000, 14272.661850, 17985.000000, 14317.669462
norx.O2.stripped, 3440.333333, 3438.844167, 7284.333333, 3346.941392
qsort.Os, 6632.666667, 6579.354631, 10692.000000, 6485.210764
norx.O3.stripped, 3380.333333, 3379.037342, 7313.333333, 3375.472914
miniz.Os, 11200.000000, 11196.308504, 14965.666667, 11207.941132
bigint.O3.stripped, 5613.400000, 5611.720025, 10372.500000, 5606.610084
aes.Os.stripped, 6217.000000, 6215.354986, 10063.666667, 6123.228653


==> v2/figures/benchmarks/rv8-bench.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
sha512.Os.stripped, 3765.600000, 3764.568728, 7503.800000, 3761.081584
norx.Os, 3631.900000, 3630.529261, 7360.111111, 3548.498673
sha512.O3, 3729.000000, 3727.921539, 7543.812500, 3723.768697
aes.O2, 5977.900000, 5976.530440, 9766.250000, 5905.092047
aes.O3, 5976.400000, 5974.961423, 9875.421053, 5904.872074
bigint.Os, 7017.700000, 7016.139302, 0.000000, 0.000000
miniz.Os.stripped, 11199.700000, 11196.096628, 15262.315789, 11206.638492
sha512.O2, 3810.000000, 3808.760274, 7623.250000, 3805.029594
qsort.O3.stripped, 5454.000000, 5400.134276, 11216.300000, 5300.128639
primes.O2, 14370.000000, 14367.316204, 19253.700000, 14810.650641
primes.O3, 14373.900000, 14371.198549, 19471.200000, 14813.664325
dhrystone.O3, 1223.100000, 1222.097872, 4971.250000, 1223.120766
dhrystone.O2, 1594.300000, 1593.303706, 5341.250000, 1593.261625
primes.Os.stripped, 14185.000000, 14182.426940, 18369.400000, 14497.282664
aes.O2.stripped, 5977.300000, 5975.904173, 9655.350000, 5905.157837
bigint.Os.stripped, 7017.600000, 7016.203216, 0.000000, 0.000000
dhrystone.O3.stripped, 1223.100000, 1222.146176, 7141.400000, 1221.256554
miniz.O2.stripped, 11018.300000, 11014.582622, 15372.235294, 11001.797875
dhrystone.O2.stripped, 1594.300000, 1593.391621, 5341.428571, 1593.362571
norx.O2, 3432.700000, 3431.362372, 7179.777778, 3341.022698
norx.Os.stripped, 3631.600000, 3630.128338, 7322.833333, 3548.495864
miniz.O2, 11017.800000, 11014.256006, 15152.315789, 11001.677176
sha512.O3.stripped, 3729.100000, 3727.937615, 9640.300000, 3725.904970
dhrystone.Os.stripped, 3909.900000, 3908.881672, 7800.200000, 3890.143513
aes.O3.stripped, 5977.200000, 5975.824376, 11832.800000, 5910.362457
primes.O2.stripped, 14371.400000, 14368.967237, 18945.722222, 14807.436569
sha512.O2.stripped, 3809.600000, 3808.411254, 7547.750000, 3805.125866
miniz.O3, 10610.300000, 10606.707408, 14505.157895, 10612.813844
norx.O3, 3371.500000, 3370.124499, 7179.611111, 3369.690132
bigint.O2.stripped, 5545.700000, 5544.117997, 0.000000, 0.000000
aes.Os, 6213.700000, 6212.239191, 9867.666667, 6117.419277
bigint.O3, 5613.400000, 5611.959424, 0.000000, 0.000000
bigint.O2, 5544.700000, 5543.087324, 0.000000, 0.000000
miniz.O3.stripped, 10610.300000, 10606.586912, 16572.400000, 10622.313807
sha512.Os, 3765.800000, 3764.697222, 7585.764706, 3762.930672
primes.Os, 14182.400000, 14179.836149, 18952.100000, 14493.068442
dhrystone.Os, 3906.500000, 3905.519083, 7768.950000, 3888.891314
primes.O3.stripped, 14375.200000, 14372.687647, 20149.900000, 14238.970559
norx.O2.stripped, 3431.300000, 3429.907894, 7084.800000, 3341.001117
norx.O3.stripped, 3370.400000, 3368.944094, 9289.900000, 3372.227458
miniz.Os, 11199.900000, 11196.317848, 15219.700000, 11206.811138
bigint.O3.stripped, 5613.900000, 5612.323316, 11810.333333, 5610.596128
aes.Os.stripped, 6213.100000, 6211.752505, 10100.850000, 6117.498956


==> v2/figures/benchmarks/torch.cache.csv <==
benchmark, base, base_internal, keystone, keystone_internal
squeezenetapp, 21901.000000, 21868.317696, 30637.000000, 22514.319485
resnet110app, 17653.000000, 17605.787432, 55130.333333, 45906.398432
lenetapp, 37.666667, 35.458573, 5672.333333, 34.239934
vgg19app, 66043.333333, 65997.946861, 157594.000000, 110279.294439


==> v2/figures/benchmarks/torch.dyn.csv <==
benchmark, base, base_internal, keystone, keystone_internal
squeezenetapp, 8293.000000, 8277.902025, 15328.333333, 8140.794697
densenetapp, 115880.000000, 115727.856783, 147214.333333, 124236.960256
resnet50app, 155500.333333, 155397.405186, 216250.666667, 157832.796017
wideresnetapp, 536757.000000, 536671.665734, 619133.000000, 538436.824800
lenetapp, 17.666667, 15.837555, 4636.333333, 15.342867
inceptionv3app, 242114.000000, 241995.649268, 300077.333333, 245051.564910
resnet110app, 8842.666667, 8817.641224, 17272.333333, 8908.325424
vgg19app, 18121.000000, 18082.699951, 64338.666667, 18112.879274
resnext29app, 288162.666667, 288073.076689, 366867.000000, 290278.937332


==> v2/figures/benchmarks/torch.noplug.csv <==
benchmark, base, base_internal, keystone, keystone_internal
squeezenetapp, 8293.000000, 8277.902025, 15554.666667, 8143.050946
densenetapp, 115880.000000, 115727.856783, 148999.000000, 124170.096486
resnet50app, 155500.333333, 155397.405186, 217784.333333, 157783.955451
wideresnetapp, 536757.000000, 536671.665734, 620712.333333, 538452.379548
lenetapp, 17.666667, 15.837555, 4676.666667, 15.740008
inceptionv3app, 242114.000000, 241995.649268, 301829.333333, 245074.551904
resnet110app, 8842.666667, 8817.641224, 17599.000000, 8902.887059
vgg19app, 18121.000000, 18082.699951, 65011.666667, 18105.939785
resnext29app, 288162.666667, 288073.076689, 368426.333333, 290271.315100


==> v2/figures/breakdown/data.csv <==
func,rocket_small,rocket,boom,freedom
SM_crt(hash)*,7285774.246667,4376973.890000,3949249.190000,2002041.885000
SM_dst_etc,3543.800000,3278.200000,3550.000000,5416.850000
SM_att(etc),6504.500000,5442.200000,4996.600000,6739.800000
SM_att(sign),1596854.900000,1255440.900000,727680.300000,1018060.800000
RT_boot,17318.400000,14024.800000,13111.700000,13429.500000
RT_freemem*,299.396778,208.818990,217.626832,258.401623
SM_crt(etc),23245.900000,19957.900000,17302.800000,30796.750000
SM_dst_cln*,7909.204993,6348.659705,4284.724780,11151.120001
OS_alloc*,11401.299377,11236.298999,9063.585742,20766.618933
user_page,15693.153571,12576.114286,11118.303571,18324.736957
SM_ctxs(all),2608.000000,2430.900000,2661.800000,1887.550000


==> v2/figures/iozone/iozone.base.csv <==
iozone -a -b results.xls -+s -q1M 1024,,,,,,,,,
,,,,,,,,,
"The top row is records sizes,the left column is file sizes",,,,,,,,,
Writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,203941,391458,361589,334729,286617,,,,
128,285268,426055,420511,413445,411386,289825,,,
256,341208,431842,424217,417621,416805,416961,417545,,
512,292676,432695,424802,416569,415686,410783,404974,374821,
1024,291507,376529,356822,379799,359110,377837,354759,309443,228402
2048,271078,311639,304336,303759,299428,297685,274530,246521,205931
4096,233452,254835,252487,248206,246895,242836,234935,217407,191455
8192,225343,235602,232700,229434,228201,225421,219255,206393,185802
16384,222927,229411,226582,223381,222360,220242,214415,202568,183380
32768,221644,226297,223708,220476,219753,217615,211748,200474,182043
65536,220624,224717,222060,219080,218309,216072,210480,199404,181243
131072,220325,223973,221189,218360,217547,215454,209976,198907,180647
262144,219976,223798,221022,218198,217330,215275,209796,198271,179695
524288,219834,223695,220823,218004,217342,215238,209749,198610,180501
Re-writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,506349,532943,512525,506794,507555,,,,
128,472150,510377,501969,484992,486330,488800,,,
256,472734,513133,502358,489673,486708,492311,500108,,
512,439156,497631,498105,483561,464725,488373,487738,469720,
1024,389701,459346,434926,449756,431506,451895,433702,384157,280454
2048,314026,348809,339124,334954,330739,324825,301161,268710,225910
4096,255831,264087,260830,255890,253940,249817,240858,224531,201450
8192,241833,247832,244022,239714,238663,235789,229234,216594,196835
16384,240281,246078,242506,238474,237365,234732,228279,215724,195372
32768,239901,245318,241535,237916,236522,234069,227605,214998,194526
65536,239835,245531,241741,238142,236570,234244,227775,215123,194502
131072,240050,245548,241854,238151,236850,234241,227862,215045,194102
262144,240038,245510,241773,238279,236842,234308,227869,214462,193146
524288,239972,245601,241767,238235,237027,234287,227897,214980,194111
Reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,502774,592642,574563,538726,547032,,,,
128,597025,616004,598431,562643,549541,541920,,,
256,593147,612744,588156,560055,535859,557009,550004,,
512,583287,604262,584424,557188,549614,554548,552955,551931,
1024,534511,575087,546933,528981,513866,527195,517896,480598,338871
2048,391431,415327,397818,387293,379195,373263,352921,320519,260285
4096,297512,301141,294361,285983,282433,279253,271633,257444,227931
8192,283223,285753,279790,272155,268691,265123,258243,243765,216750
16384,284174,286783,280679,272794,269044,265010,256574,240597,212711
32768,285368,287608,281327,273429,269593,265213,255971,238662,210326
65536,286101,288588,282051,274095,270043,265522,255825,237959,209381
131072,286455,288934,282292,274348,270319,265572,255741,237150,208244
262144,286598,289145,282454,274505,270421,265616,255759,236403,206887
524288,286773,289169,282571,274631,270466,265653,255730,237167,208219
Re-reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,574525,634980,611867,568899,534677,,,,
128,597859,618094,600106,562893,555077,556045,,,
256,587156,614795,592322,562517,553642,554311,560666,,
512,592597,608669,587361,559197,551372,555136,557928,556827,
1024,561001,595198,569004,542518,528664,533158,529553,501122,359737
2048,418836,436200,418601,402885,393176,386736,365158,329576,264199
4096,308174,311312,303703,294848,290507,286021,278044,261687,229173
8192,288998,291645,285117,276987,273593,269530,261462,245996,217875
16384,287177,290134,283217,275252,271561,267395,258320,241627,213024
32768,286936,289341,282860,274716,270921,266280,256725,239297,210633
65536,286798,289404,282909,274741,270790,266012,256286,238324,209510
131072,286913,289400,282805,274738,270712,265886,256034,237400,208374
262144,286874,289411,282724,274730,270654,265861,255938,236571,206987
524288,286844,289416,282797,274802,270661,265845,255901,237309,208329
Random Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,554139,599844,578176,553659,546544,,,,
128,557910,592333,576851,553167,546284,552450,,,
256,557872,590409,577751,553551,549851,554956,557496,,
512,557695,587632,572108,553166,548841,554894,553188,553013,
1024,544139,574440,566431,544032,535661,536536,529550,496314,359664
2048,423310,447848,436631,417851,413456,400394,378877,319300,246824
4096,310640,319008,312372,306309,297793,295778,282321,260963,219379
8192,282934,290483,286928,279143,277376,270572,262331,244037,213400
16384,276417,284594,281262,274834,270920,267811,256837,240178,210734
32768,273860,282206,279318,273091,270335,265404,256685,237516,209400
65536,272671,281782,278774,272723,269713,265701,255487,238091,208636
131072,271834,281227,278341,272520,269620,265307,255860,236869,208279
262144,270759,280728,277905,272537,269551,265278,255598,236334,206744
524288,269842,279846,277703,272286,269308,265239,255603,237079,208173
Random Write Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,471912,525030,519048,511225,512832,,,,
128,490802,531569,528059,516550,515936,520120,,,
256,491366,530465,530142,517625,518853,525024,527185,,
512,487976,529714,527250,513207,520272,524593,526920,519258,
1024,483998,524022,523006,510296,509981,513330,507731,477077,343441
2048,376943,406644,398681,388649,386742,372325,344720,294699,235920
4096,264828,276899,275637,271506,269355,264748,253460,234685,207837
8192,244772,254822,253973,250856,249918,246889,239118,224573,202679
16384,241043,251022,250284,247580,247001,244290,237245,223315,201313
32768,238971,249016,248543,245959,245364,242868,236043,222330,200532
65536,237840,248351,247845,245376,244863,242547,235664,222138,200208
131072,237068,247577,247273,245049,244635,242190,235578,221927,199725
262144,236230,247124,246921,244943,244475,242133,235480,221275,198707
524288,235507,246503,246696,244721,244523,242026,235462,221785,199730
Backward Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,527422,559458,544257,523351,520345,,,,
128,546546,574773,557499,538499,535804,541456,,,
256,555197,581035,568392,546440,543992,546093,552443,,
512,551502,585412,570157,540279,544920,544993,549981,537778,
1024,552394,582047,564878,546572,539371,542801,531129,505524,354921
2048,431269,453536,436060,421505,412081,398659,360970,316355,253851
4096,301578,310265,305973,295890,294494,285272,275174,246733,217763
8192,281493,287365,283907,276112,271735,269774,257261,240359,210209
16384,278576,285237,280160,273770,269508,264910,256237,236968,209316
32768,278515,284299,280155,272888,269386,264635,254988,237067,208642
65536,278778,285041,280236,273470,269628,265062,255218,237066,208539
131072,279100,285285,280561,273564,270049,265334,255507,236776,207868
262144,279140,285515,280709,273843,270088,265482,255626,236232,206746
524288,279293,285433,280875,273929,270137,265546,255692,237123,208185
Record Rewrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,638744,721607,621417,524611,512432,,,,
128,663909,758753,651648,532233,519696,523306,,,
256,670512,776950,679520,532691,522132,525780,527758,,
512,673421,778918,685896,534098,522770,527185,529529,528938,
1024,671011,787942,694969,536167,522186,526809,526050,512172,346264
2048,673275,786624,696046,536178,520606,525174,523981,487860,293561
4096,674553,786400,696829,535905,523139,526304,524934,501826,306096
8192,674968,788191,700105,536562,522963,527265,528349,516004,326439
16384,676563,790894,701224,537650,522973,528112,530552,524267,344081
32768,673992,786806,694025,535129,521530,526166,528889,526545,353318
65536,674459,787480,697077,535642,521487,526539,529436,529293,360089
131072,674190,788013,696574,535331,522310,526645,529862,530612,365200
262144,674514,788229,695682,535402,522125,526842,529949,531429,368323
524288,674571,787593,695582,535166,521950,526745,530434,531815,367719
Stride Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,750314,853393,707272,556058,541036,,,,
128,571178,865030,744651,565379,548418,549753,,,
256,559149,597436,766940,569660,550895,555319,547396,,
512,556145,591093,573249,570347,550188,552469,557432,557509,
1024,553444,586224,571765,547417,552026,556163,557466,553758,361258
2048,441724,462316,448754,431579,431309,553802,555425,552016,337161
4096,313050,322231,317873,308848,307076,306489,557931,554583,357897
8192,285995,293290,289651,282698,279381,276205,268840,559136,369991
16384,278833,286409,282682,276242,272989,268886,259960,243542,376561
32768,276155,283404,280193,273748,270663,266387,256917,239686,211387
65536,274841,283108,279435,273226,270105,265704,256076,238275,209892
131072,274507,282715,279112,272952,269956,265513,255857,237362,208523
262144,274397,282710,278975,273078,269859,265438,255759,236488,207065
524288,274439,282307,279086,273091,269811,265416,255731,237252,208330
Fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,454359,519573,521632,503938,511606,,,,
128,491559,539649,535121,514380,516344,514908,,,
256,492503,532560,515060,517178,517697,523415,522269,,
512,492972,532785,526063,515923,514937,522826,523965,523422,
1024,489637,527820,522275,511228,509645,513927,504389,477747,339724
2048,399140,421817,412790,400133,396978,394529,367321,323252,259442
4096,278049,289151,286099,281524,278172,270946,278928,258072,226263
8192,252594,261729,259643,255768,253799,249911,240266,238189,212454
16384,246158,255236,252982,249475,248360,245036,237266,223248,206096
32768,243912,252549,250342,247079,246023,243254,235996,222319,200424
65536,243183,251945,249682,246438,245255,242661,235649,222056,200069
131072,242898,251520,249196,246091,245043,242353,235531,221852,199650
262144,242758,251480,249065,246068,244894,242291,235460,221225,198615
524288,242710,251349,248968,245972,245104,242210,235460,221741,199649
Re-fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,494227,529842,529394,518260,516142,,,,
128,494401,533346,525661,518863,517808,522037,,,
256,496224,535455,522115,520858,511214,523844,529041,,
512,493266,534062,526012,517180,518681,524815,527918,529318,
1024,492597,532047,522367,513320,512244,516682,506763,476083,347226
2048,391008,413746,402550,390144,388313,371135,340938,292091,237649
4096,261927,272488,270242,265808,264140,259861,250267,232432,208040
8192,244355,253564,251174,247594,246642,243716,236697,223499,202534
16384,243021,251912,249608,246371,245436,242538,235921,222542,201243
32768,242702,251260,249039,245757,244823,242145,235263,222024,200394
65536,242672,251339,249029,245882,244763,242156,235359,221920,200117
131072,242706,251301,248949,245835,244830,242139,235386,221781,199641
262144,242657,251276,248935,245930,244760,242169,235384,221200,198624
524288,242654,251384,248937,245911,245039,242168,235410,221717,199645
Fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,93174,100644,108676,139911,542379,,,,
128,92439,95487,98388,109776,136594,544686,,,
256,91369,92925,93040,95841,105798,131656,553880,,
512,90720,91692,90499,91127,95151,104462,128353,550636,
1024,90412,91191,89467,88414,89968,93566,96815,111656,352087
2048,85910,86376,84315,82746,82642,82440,80888,80025,87498
4096,78323,78714,77138,75712,75174,74837,72856,70323,67954
8192,77534,77884,76091,74349,73872,73328,70975,67338,61633
16384,77612,78021,76180,74383,73782,73106,70433,66168,58923
32768,77595,78036,76224,74397,73833,73023,70159,65566,57672
65536,77631,78104,76299,74432,73848,73010,70029,65292,57077
131072,77668,78138,76311,74441,73857,72987,70107,65151,56752
262144,77663,78159,76304,74460,73868,72991,70142,65060,56549
524288,77677,78152,76339,74456,73790,72981,70151,65050,56546
Re-fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,94739,101265,112044,149543,547487,,,,
128,92348,95695,99208,110363,149323,518851,,,
256,91071,93187,92857,97356,109533,148402,551249,,
512,90578,91875,91059,91809,96663,109388,142383,555221,
1024,90404,91031,89644,88789,90560,95484,101820,116893,354279
2048,85744,86508,84372,83018,83174,83410,82561,82060,88736
4096,78704,79219,77752,76393,76063,75780,73998,71579,68869
8192,77799,78285,76649,74832,74331,73873,71572,68035,62087
16384,77764,78248,76444,74575,74027,73408,70738,66510,59149
32768,77686,78155,76377,74496,73948,73187,70298,65755,57785
65536,77669,78163,76368,74487,73907,73074,70103,65378,57128
131072,77683,78174,76347,74474,73888,73022,70146,65191,56777
262144,77683,78167,76317,74471,73881,73011,70165,65082,56560
524288,77679,78153,76354,74462,73798,72991,70161,65060,56551


==> v2/figures/iozone/iozone.cache.base.csv <==
iozone -a -b results.xls -+s -q1M 1024,,,,,,,,,
,,,,,,,,,
"The top row is records sizes,the left column is file sizes",,,,,,,,,
Writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,181322,298435,280210,237015,205457,,,,
128,222162,298026,307604,275846,259776,211442,,,
256,235266,270535,258227,245464,229440,229728,229709,,
512,213612,253516,256340,247127,244585,220887,192500,180625,
1024,207442,230525,228283,211111,213782,191033,185212,153804,149131
2048,196594,203990,204916,199861,186778,175038,158535,157814,144417
4096,190024,194869,201767,189010,175718,166368,156229,150591,141469
8192,188355,192385,180142,170719,151913,173344,157074,159050,150338
16384,188652,189765,178548,168608,148884,174266,156205,157870,150312
32768,185799,188409,176677,167829,183719,173241,156005,157450,149847
65536,187406,187499,175946,167176,182878,173128,155503,157154,149449
131072,186493,187894,194917,166737,183023,172842,155290,158917,144995
262144,186239,186490,194268,166032,182496,172497,154905,163884,144570
524288,186006,186443,193998,165678,145669,172333,154960,147065,147893
Re-writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,347646,418094,379637,318724,321825,,,,
128,333332,367487,387676,337273,309766,287349,,,
256,282087,300884,283499,275078,260868,262655,268382,,
512,258991,287922,285072,280300,276799,251551,225223,205557,
1024,230420,245971,246331,237782,230104,206818,199602,164439,162080
2048,209277,213443,214004,210017,195535,182260,164885,166461,153418
4096,204649,206453,214639,200036,185012,174567,164151,158976,149990
8192,202799,206203,192670,181895,160596,184672,167013,169425,160156
16384,203651,205634,191828,181235,158407,186560,166414,168251,160162
32768,200713,203806,190256,180817,198026,185886,166442,168112,159476
65536,202848,203482,190633,180595,197974,186667,166552,168203,159535
131072,201842,204236,212971,180395,198431,186625,166480,170645,154752
262144,202120,202976,212753,179424,198425,186442,166359,176404,154474
524288,201907,203045,212315,179339,156349,186519,166376,157514,158261
Reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,359446,474633,432900,349981,341539,,,,
128,394193,431117,454321,378136,346230,310310,,,
256,343259,348137,327686,308391,288771,291228,286725,,
512,325308,339521,330888,315679,307753,284237,261056,230319,
1024,277285,285205,284137,266687,257008,227620,221337,181804,168062
2048,241182,242333,240587,229840,212022,196736,178772,179276,159925
4096,236622,235103,243333,220556,201393,188092,176331,169528,156031
8192,235484,235781,217732,200585,174887,198687,178285,179170,166714
16384,237222,234040,217327,200362,172690,200633,177414,177662,166776
32768,235094,233471,215995,200656,216041,200048,177351,177360,166187
65536,236726,233534,216097,200356,216482,200385,177308,177082,166095
131072,235568,234544,242909,200343,216559,200477,177084,179567,161140
262144,236839,233359,243232,198571,216660,200341,177064,185768,160797
524288,236713,233746,242932,198615,170691,200406,177052,165668,164695
Re-reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,412719,515196,461769,372300,334626,,,,
128,397593,437226,464349,384740,346943,320208,,,
256,349083,353547,328024,310917,290146,290436,294607,,
512,335531,342793,333270,318416,310271,288636,263561,230819,
1024,287215,293674,291705,269886,262789,232696,224453,183329,169169
2048,245372,245773,244605,233590,215075,199629,180374,180077,160049
4096,239071,236887,245202,222388,202850,189495,177152,169910,156229
8192,236939,236802,218914,201416,175567,199343,178827,179639,166779
16384,237859,234822,217809,201214,173186,201026,177665,177806,166959
32768,235420,234030,216359,200902,216393,200259,177482,177455,166271
65536,236891,233695,216286,200592,216549,200537,177329,177208,166149
131072,235668,234750,242937,200396,216680,200597,177189,179639,161199
262144,236948,233523,243277,198714,216759,200437,177139,185806,160852
524288,236775,233733,242849,198741,170740,200487,177122,165740,164746
Random Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,390365,476982,410553,347430,338953,,,,
128,369350,411890,436563,370837,337440,315522,,,
256,334135,326653,326801,307552,286328,287610,292882,,
512,323996,333713,332742,315755,309221,284914,262140,230342,
1024,286539,295540,293819,274322,266116,235186,218181,176533,168764
2048,241462,245857,245340,234473,218010,200918,180110,176434,158852
4096,232554,234381,244097,223357,203377,190384,176575,168018,155815
8192,227257,232211,216699,200413,175565,198949,178410,178842,166456
16384,227898,228789,215202,200233,172428,200889,177138,177399,166754
32768,224267,227836,213228,199813,215810,199970,177397,177019,166156
65536,224851,226616,213007,199137,216038,200351,177125,177124,166072
131072,222290,227861,238475,199027,215884,200284,177055,179517,161151
262144,223583,225851,238813,197092,216057,200108,177028,185713,160823
524288,221529,225750,237976,197096,170110,200152,176986,165657,164716
Random Write Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,350030,414051,347023,325801,321150,,,,
128,334468,376263,400164,351996,320869,305251,,,
256,284596,305579,299264,286755,273687,275916,280484,,
512,287757,303341,301813,297183,291409,272520,254813,223919,
1024,256257,268498,269340,255521,249698,221209,209971,169225,165099
2048,212386,219492,221821,218078,203980,189263,169864,171116,156242
4096,205069,209591,221139,206655,191688,181047,169066,163150,153539
8192,201172,208967,197069,187098,165379,190797,171642,174150,164188
16384,202021,205948,196180,185983,162817,192800,171135,173073,164425
32768,197830,205210,193957,185748,204221,192063,171232,172882,163855
65536,199379,203611,193971,185059,204137,192327,171163,172926,163797
131072,197323,204566,216622,184939,204400,192278,171095,175500,158759
262144,197629,202471,216428,183486,204189,192028,171015,181638,158483
524288,196155,202752,215567,183353,160116,192059,170975,161661,162431
Backward Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,347592,431442,392890,334066,324720,,,,
128,366063,393746,419788,365737,326843,310772,,,
256,331921,341986,322523,304413,284800,287882,291407,,
512,322040,331882,327856,314729,304445,283467,264002,229077,
1024,288401,293151,294801,270822,262169,229171,219560,179314,168062
2048,240041,243691,242970,233696,213853,197790,175266,175574,159368
4096,233239,233963,243576,220814,202501,187658,174881,166715,155570
8192,230038,233595,216543,199959,174595,198381,177265,178205,166463
16384,232186,230883,216123,200178,172403,200106,176932,177087,166719
32768,229087,230699,214274,200220,215849,199811,177072,176989,166160
65536,231514,230353,214718,199852,216195,200234,177115,176986,166084
131072,229404,231837,240804,199942,216216,200442,177082,179516,161161
262144,231591,230159,241555,198012,216532,200276,177073,185758,160838
524288,230252,230603,241018,198164,170546,200333,177052,165688,164725
Record Rewrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,575148,638540,415213,349632,325537,,,,
128,598225,682029,443148,389892,334687,307371,,,
256,621086,642977,282838,307384,336998,267836,282404,,
512,635627,515038,449962,386390,315701,304852,261257,223162,
1024,660789,541092,449670,379922,315073,261270,271953,185251,165608
2048,626728,646322,654484,377449,334423,296571,251688,197749,154823
4096,565037,744254,522273,380708,284489,271528,270570,193001,145314
8192,639930,755022,561216,436155,331340,244667,281610,229166,169246
16384,652619,688471,604559,376067,334968,300233,258573,226608,169593
32768,599471,722027,565357,399099,329685,299325,280062,238560,168735
65536,639697,676094,633748,430054,320676,301224,282537,234972,167258
131072,628501,701305,555979,376894,268779,246018,258637,227561,170668
262144,640347,676036,626946,412889,266770,299186,280110,241513,167762
524288,581297,718466,588587,441201,329383,244046,283081,235851,166984
Stride Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,681156,740407,459850,369692,339073,,,,
128,379259,745802,483227,404347,347400,317034,,,
256,350695,356758,311054,323608,349004,276817,293664,,
512,331522,335176,335677,395404,328376,313583,271195,232054,
1024,293470,302830,298030,271471,327206,269397,294335,201890,168249
2048,243959,248614,247270,238809,223739,308211,269260,217045,156928
4096,233563,234998,244565,223326,206170,192832,285750,210127,147282
8192,228591,233003,216927,200939,176318,200287,179393,240512,171279
16384,229513,229387,215769,200369,173108,201066,177797,178082,171810
32768,224912,228797,213268,199990,216012,200178,177449,177525,166192
65536,227892,227848,213607,199443,216099,200386,177323,177200,166112
131072,225916,229291,239518,199470,216103,200322,177071,179580,161164
262144,228181,227674,240252,197546,216302,200182,177072,185802,160832
524288,226963,228536,239677,197601,170355,200238,177019,165690,164714
Fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,327786,412681,354013,318535,321449,,,,
128,334401,375562,397429,324527,320995,301254,,,
256,300150,312084,306544,291163,272972,274580,278058,,
512,289928,305342,302448,301454,296443,272017,254086,220039,
1024,262261,273855,272317,257999,257495,227962,219221,179717,166135
2048,218303,226069,227115,221540,205687,197441,178394,177593,157790
4096,210267,213551,224489,208572,192790,180888,173678,166922,154090
8192,206695,212137,198967,187958,165639,190690,171737,175973,164457
16384,206807,209874,197422,187066,163119,192487,170703,172992,164484
32768,203418,209062,195786,186564,204629,191917,171140,172850,163784
65536,205626,208468,195596,186042,204509,192222,171142,172856,163654
131072,204529,208519,219292,186021,204795,192255,170987,175427,158635
262144,203829,206978,219164,184517,204663,192045,170918,181486,158355
524288,204257,207611,219161,184376,160534,192086,170909,161577,162322
Re-fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,353893,413071,379389,329847,327242,,,,
128,338126,380985,396479,344513,324208,302078,,,
256,296682,311070,299643,289133,273107,276994,282854,,
512,288656,303458,304002,295170,294586,273471,255975,224546,
1024,258830,268617,271065,254794,251347,220831,209170,171500,166556
2048,212969,219542,221286,217002,201477,187684,169368,171159,157105
4096,207047,210439,221240,206054,190460,179420,168431,163133,153612
8192,205238,211127,197740,186953,164837,190028,171557,174131,164235
16384,206177,209315,196966,186614,162675,192309,170596,172958,164366
32768,203329,208733,195571,186342,204404,191878,171144,172778,163776
65536,205325,208297,195446,185956,204425,192237,171102,172879,163667
131072,204319,208489,219140,186009,204763,192269,170991,175422,158647
262144,203794,206999,219087,184542,204657,192049,170909,181492,158371
524288,204386,207504,219044,184365,160557,192108,170920,161568,162333
Fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,88599,92820,93515,107869,337655,,,,
128,87080,87436,85368,89751,101966,313556,,,
256,81415,74116,76106,76189,82042,92231,290436,,
512,80738,72741,75189,73212,73720,76751,85546,225447,
1024,79592,75320,74511,69278,68376,66019,48283,58764,168071
2048,76574,72184,71861,66199,64860,62349,33576,33403,36498
4096,76345,75187,71570,65402,63920,60580,29293,27612,27771
8192,76187,75754,70172,65186,62677,60018,28271,25952,24843
16384,76415,73723,69730,65895,63103,59992,27593,25013,23526
32768,75762,73628,69610,65723,63325,59765,27303,24636,22866
65536,75668,71502,68678,65350,63018,59772,27191,24432,22586
131072,75767,74854,70981,65562,62735,59727,55782,24336,22431
262144,75728,74460,72465,65809,61784,59519,55968,24262,22315
524288,76061,73950,72087,67662,60208,59113,55352,24256,22330
Re-fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,89826,94882,96246,110925,341351,,,,
128,87499,88494,87302,89837,107692,316931,,,
256,81814,74438,76377,77619,84799,98745,290924,,
512,80870,70955,75827,73615,74797,78783,88913,228613,
1024,79840,75627,74849,69718,68690,66740,49202,60327,168757
2048,76873,72457,72154,66551,65256,62920,34135,33820,36892
4096,76527,75357,71774,65678,64125,60930,29528,27845,27936
8192,76284,75855,70279,65347,62766,60176,28377,26047,24897
16384,76434,73784,69764,65980,63182,60072,27635,25062,23559
32768,75785,73676,69672,65726,63354,59810,27334,24656,22873
65536,76333,71535,68718,65372,63013,59794,27207,24443,22591
131072,75766,74876,70923,65561,62758,59740,55793,24348,22435
262144,75738,74421,72469,65831,61787,59527,55976,24265,22317
524288,76062,73961,72092,67664,60212,59115,55358,24257,22331


==> v2/figures/iozone/iozone.cache.keystone.csv <==
iozone -a -b results.xls -+s -q1M 1024,,,,,,,,,
,,,,,,,,,
"The top row is records sizes,the left column is file sizes",,,,,,,,,
Writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,42930,64587,84251,100030,109003,,,,
128,43868,64607,84589,99275,107686,99077,,,
256,43738,64810,81787,97210,104176,93822,88010,,
512,43318,63422,81238,93997,102571,90834,87225,88756,
1024,43329,62699,80727,93737,100781,89137,86960,88466,89117
2048,43464,62532,80623,92985,100082,88753,86740,88033,88774
4096,43290,62665,80078,92716,99682,88396,86760,87962,88571
8192,43361,62272,80063,92589,99316,88149,86601,87950,88607
16384,43106,62570,79860,92666,98963,87620,86375,87705,88356
32768,43358,62032,79794,92191,98533,87080,86518,87576,88429
65536,43066,62172,79342,91999,97959,86710,86514,87817,88494
131072,43020,61401,79142,90829,96598,86481,86586,87843,88449
262144,42503,61370,78586,90394,96141,86413,86430,87727,88426
524288,42462,60809,78515,90218,95984,86323,86390,87692,87747
Re-writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,48273,70282,92565,110263,125810,,,,
128,47015,69288,90417,105157,118739,103874,,,
256,46742,67458,86877,102213,111264,97676,91549,,
512,46068,66752,85488,99196,108714,94942,90674,91992,
1024,45839,66495,84905,98801,106828,93163,90195,91766,92398
2048,46006,66350,85260,98456,106256,92729,90148,91463,92200
4096,45950,66471,84755,98290,105881,92328,90171,91369,92014
8192,46009,66234,84800,98234,105273,92098,89987,91412,92018
16384,45834,66442,84705,98317,104963,91549,89802,91134,91853
32768,46050,65966,84625,97812,104495,91040,90031,91266,91932
65536,45793,66074,84423,97789,104248,90731,90215,91456,92139
131072,45680,65545,84006,96667,102625,90570,90279,91585,92190
262144,45379,65371,83786,96443,102464,90590,90252,91513,92228
524288,45261,65007,83688,96345,102279,90563,90201,91548,91868
Reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,50307,72695,94356,107654,106352,,,,
128,49598,72388,93315,108280,111524,94218,,,
256,49020,71399,91287,107309,112781,94619,94203,,
512,48403,70237,89898,105121,112287,94640,93441,94916,
1024,48428,70080,90070,105986,111657,95044,92998,94375,95030
2048,48425,70037,90286,105620,111813,95245,92764,94132,94768
4096,48463,69919,89846,105261,111324,95016,92613,93996,94729
8192,48379,69898,89788,105113,110750,94795,92564,93976,94598
16384,48337,69957,89783,105225,110262,94517,92573,93897,94661
32768,48367,69614,89616,104642,109709,93508,92370,93804,94432
65536,48305,69575,89444,104639,109394,92976,92342,93720,94442
131072,48107,69314,88985,103353,107321,92449,92135,93586,94263
262144,47751,69013,88640,103122,107046,92504,92085,93533,94277
524288,47603,68692,88507,102968,106917,92442,92059,93555,94105
Re-reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,49557,74303,95416,108026,105223,,,,
128,49955,71247,93446,109224,112575,94202,,,
256,49140,71208,91569,108539,113059,94590,94324,,
512,48555,70650,90022,106005,112761,94518,93360,94725,
1024,48395,70226,90235,106245,111834,94998,92984,94460,95050
2048,48404,70121,90360,105765,111869,95324,92809,94117,94845
4096,48483,69975,89888,105300,111367,95000,92674,93958,94686
8192,48315,69925,89753,105207,110767,94763,92575,93953,94605
16384,48393,69945,89806,105237,110289,94496,92571,93935,94703
32768,48431,69633,89579,104640,109707,93515,92395,93813,94467
65536,48359,69536,89511,104609,109406,92982,92355,93741,94472
131072,48066,69374,88944,103384,107295,92468,92144,93596,94289
262144,47840,68920,88693,103099,107098,92516,92102,93542,94297
524288,47599,68688,88517,102997,106925,92445,92072,93566,94127
Random Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,29487,45647,64026,81783,95638,,,,
128,29169,45022,63331,80802,95146,89496,,,
256,28960,44714,62416,80097,95247,90070,91771,,
512,28802,44077,61504,77855,94706,90847,91279,93575,
1024,28774,44023,61175,77483,93881,90959,91018,93287,94475
2048,28647,43991,61169,77138,93426,91299,90916,93158,94246
4096,28631,43872,60972,76962,93279,91171,90836,93024,94178
8192,28594,43804,61025,76822,92818,91011,90731,92997,94166
16384,28572,43846,60994,76794,92267,90768,90758,92968,94217
32768,28569,43733,60896,76534,91762,89922,90592,92887,94009
65536,28547,43693,60781,76476,91453,89461,90574,92826,94010
131072,28404,43625,60623,76189,90680,88981,90393,92688,93834
262144,28197,43355,60364,76051,90462,89027,90329,92627,93845
524288,28131,43201,60212,75920,90327,88965,90304,92659,93684
Random Write Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,31651,51018,73517,94227,110895,,,,
128,31224,50367,72446,93144,107736,98599,,,
256,31233,49677,70782,89342,103452,94617,89933,,
512,31003,49426,70132,88448,102363,92303,89830,91816,
1024,30906,49254,69969,88375,100964,91222,89904,92002,92687
2048,30950,49173,70062,88288,100682,91089,89913,91928,92847
4096,30888,49284,69801,88167,100303,90711,90056,91943,92863
8192,30908,49115,69826,88127,99851,90564,89914,92053,93007
16384,30845,49209,69703,88238,99747,90109,89782,91817,92886
32768,30944,48938,69608,87767,99340,89642,90017,91973,93004
65536,30807,49010,69513,87769,99063,89322,90189,92165,93236
131072,30753,48619,69183,86839,97565,89175,90269,92311,93301
262144,30577,48581,68956,86585,97393,89180,90232,92229,93357
524288,30503,48320,68938,86513,97241,89150,90185,92278,92965
Backward Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,27997,42416,56608,71452,80603,,,,
128,28473,43498,60113,74627,88388,82362,,,
256,28760,43786,60553,76279,91299,86753,87586,,
512,28683,43796,60584,76596,92129,88582,89202,91322,
1024,28742,43954,60937,76826,92916,90093,89958,92137,93171
2048,28704,43972,61077,76943,93092,91023,90443,92537,93728
4096,28738,43960,61021,77014,93185,90935,90561,92751,93858
8192,28720,44002,61097,76943,92854,90980,90648,92910,94019
16384,28691,44019,61165,76947,92336,90810,90742,92935,94128
32768,28706,43901,61090,76682,91860,89966,90599,92880,93966
65536,28685,43874,60995,76664,91590,89523,90596,92827,93989
131072,28629,43802,60838,76382,90826,89063,90419,92690,93832
262144,28440,43671,60612,76273,90614,89114,90363,92643,93853
524288,28392,43536,60564,76150,90483,89048,90342,92678,93686
Record Rewrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,32527,52975,74928,98019,117107,,,,
128,32168,53726,75909,98108,110675,102015,,,
256,33418,53388,81654,92425,106218,96589,91283,,
512,32331,53144,77202,95181,104502,92494,91175,92779,
1024,32439,55122,69892,98681,101916,90456,90803,91964,93480
2048,33254,55075,76334,97052,99671,90061,90029,91849,93200
4096,33284,52165,75354,100488,104007,90309,90026,91466,93287
8192,32654,52783,70983,93137,100725,89258,90080,91921,93111
16384,32911,54868,75284,98487,100457,91523,90371,91924,93218
32768,33288,51878,75752,96431,100175,88774,90033,92120,92957
65536,32600,51050,71706,98361,99673,89856,90263,91962,93174
131072,32232,54666,79266,96664,100321,89076,90023,91977,92964
262144,32802,52910,74919,94056,99989,88369,89965,92027,93009
524288,32314,49419,70969,96294,98533,89582,90008,92113,92687
Stride Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,29639,46067,64744,83170,95166,,,,
128,29158,47139,65025,82551,96329,89819,,,
256,28985,44753,68433,81193,96053,90282,91702,,
512,28774,44235,61654,81459,95538,90231,91635,93421,
1024,28767,43935,61305,77701,93970,90032,91802,92868,94406
2048,28667,44055,61286,77224,93636,89953,90780,92808,94165
4096,28671,43937,61059,77150,93258,91280,90890,92842,94348
8192,28634,43936,61111,76983,92968,91080,90750,93189,94163
16384,28635,43882,61082,76904,92304,90878,90775,92993,94466
32768,28626,43803,60946,76590,91812,90015,90625,92904,94000
65536,28593,43728,60903,76545,91550,89505,90609,92822,94023
131072,28491,43730,60666,76321,90734,89063,90406,92703,93833
262144,28396,43450,60534,76133,90577,89084,90367,92639,93856
524288,28278,43406,60437,76083,90441,89022,90329,92663,93687
Fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,31283,50757,72915,93460,108775,,,,
128,31239,49874,72618,93566,107809,98275,,,
256,31020,49708,71273,91749,104377,94675,90482,,
512,30671,49080,69373,89201,102196,92587,90193,92151,
1024,30500,48606,69572,88234,101024,91260,89962,92265,93207
2048,30658,48722,69650,87920,100476,91124,89931,92046,93191
4096,30510,48878,69208,87828,100149,90752,90062,92036,93092
8192,30606,48626,69318,87750,99787,90530,89925,92103,93101
16384,30409,48882,69077,87925,99490,90070,89791,91872,92972
32768,30594,48428,69215,87404,99072,89562,90026,92003,93076
65536,30390,48674,68886,87525,98802,89272,90184,92198,93282
131072,30470,48090,68761,86442,97433,89080,90266,92340,93354
262144,30073,48211,68352,86407,97095,89129,90223,92270,93401
524288,30173,47786,68448,86103,97024,89070,90191,92308,93012
Re-fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,31288,50952,73452,95643,112435,,,,
128,30939,49874,72426,93255,109286,100164,,,
256,30953,49387,70635,89208,103608,95368,90524,,
512,30726,49053,69287,88456,102730,92343,90166,92264,
1024,30610,48615,69539,88239,100970,91454,89935,92155,93164
2048,30617,48764,69621,88083,100587,91183,90022,91960,93132
4096,30495,48898,69135,87922,100258,90815,90077,92032,93061
8192,30630,48616,69342,87754,99822,90567,89927,92116,93093
16384,30469,48837,69137,87994,99470,90076,89800,91886,92960
32768,30629,48423,69185,87381,99060,89569,90031,92001,93068
65536,30411,48632,68926,87497,98807,89268,90191,92197,93282
131072,30437,48141,68723,86464,97399,89095,90272,92339,93353
262144,30147,48126,68408,86356,97131,89129,90225,92269,93404
524288,30165,47780,68441,86154,97036,89064,90184,92302,93011
Fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,21522,30714,40885,56035,92524,,,,
128,21097,29766,37531,46322,58239,86004,,,
256,20819,28994,36036,42727,46731,55560,91463,,
512,20933,28692,35183,40659,42485,46146,56194,93295,
1024,20877,28566,34996,39906,40654,42637,47026,56921,94314
2048,20814,28541,34874,39509,39842,41029,43277,47425,57177
4096,20800,28471,34723,39330,39453,40254,41689,43773,47985
8192,20798,28438,34747,39197,39227,39902,37630,42234,43959
16384,20764,28474,34716,39154,39068,39732,40892,41918,40091
32768,20775,28354,34687,39022,38957,39604,40699,41191,41551
65536,20739,28372,34628,39012,38885,39552,52660,53559,54176
131072,20716,28309,34579,38918,38756,39442,52620,53496,54005
262144,20590,28276,34474,38882,38701,39450,52584,53436,53924
524288,20567,28191,34492,38835,38687,39439,52566,53421,53836
Re-fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,21681,30457,40544,56771,92210,,,,
128,21259,29534,37904,46520,57326,88796,,,
256,20962,29079,36130,42566,46431,55566,91619,,
512,20915,28713,35211,40770,42498,46147,56274,93128,
1024,20877,28519,35041,39959,40679,42597,47023,56940,94249
2048,20827,28539,34894,39548,39837,41018,43274,47418,57136
4096,20803,28471,34742,39337,39456,40257,41690,43766,47980
8192,20796,28418,34730,39213,39226,39899,37629,42239,43962
16384,20759,28478,34703,39152,39067,39728,40890,41917,40094
32768,20797,28366,34679,39022,38960,39608,40697,41190,41553
65536,20737,28369,34633,39011,38883,39551,52660,53559,54176
131072,20715,28314,34576,38913,38749,39444,52623,53497,54004
262144,20608,28278,34461,38875,38700,39452,52583,53435,53923
524288,20585,28206,34503,38835,38686,39438,52565,53419,53836


==> v2/figures/iozone/iozone.keystone.csv <==
iozone -a -b results.xls -+s -q1M 1024,,,,,,,,,
,,,,,,,,,
"The top row is records sizes,the left column is file sizes",,,,,,,,,
Writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,124417,211714,216223,209474,193765,,,,
128,159265,222819,232783,238193,245554,192659,,,
256,162210,223454,234414,239948,247420,245435,180656,,
512,162062,223182,233984,239602,245920,243489,228043,151973,
1024,158870,217666,228187,233988,239146,231282,207242,154666,112465
2048,144479,195150,200265,205075,205677,198810,178402,143530,109065
4096,139859,164636,170326,172787,174163,171268,159713,136335,106910
8192,139309,156130,160454,162580,164279,162536,154091,134256,106036
16384,138905,153721,157628,159904,161539,160216,152397,133454,105535
32768,138597,152161,156283,158433,160280,158937,151386,132620,105037
65536,138182,151594,155476,157785,159507,158257,150725,132141,104797
131072,138272,151202,155242,157447,159261,157968,150530,131967,104683
262144,138031,151149,155055,157392,159126,157930,150427,131957,104613
524288,138073,150939,155057,157251,159093,157790,150401,131847,104586
Re-writer Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,218389,250784,259304,266005,273739,,,,
128,215329,252768,261331,267168,275329,279844,,,
256,213188,252917,262806,267614,275684,281662,271324,,
512,206941,251390,260786,265798,273841,277379,273408,211193,
1024,192493,246157,254439,260077,265436,263394,241568,184947,124062
2048,171268,211253,214252,217843,217722,210055,189446,153238,115098
4096,155028,172069,175877,176898,177804,174858,164432,142316,111851
8192,150244,164968,168004,169242,170631,168942,160653,140775,110704
16384,149760,164404,167544,168692,170197,168629,160451,140293,110094
32768,149564,164112,167320,168375,169894,168202,159890,139578,109596
65536,149498,164186,167499,168481,170078,168353,159960,139440,109392
131072,149530,164190,167525,168491,170078,168397,159923,139357,109297
262144,149566,164197,167505,168493,170088,168388,159926,139292,109233
524288,149668,164152,167523,168490,170107,168380,159911,139262,109216
Reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,243538,283440,286102,287127,293963,,,,
128,247495,282153,286867,289135,296777,302997,,,
256,245625,282218,287322,289106,297155,304218,305736,,
512,242541,279656,286195,288197,296503,297806,303795,261308,
1024,229755,274624,278952,282530,289527,287853,271821,210234,119093
2048,198822,232938,233378,234769,235196,227458,208373,168774,115713
4096,173547,190187,191952,191816,192576,189761,179707,154873,114514
8192,169615,184018,185703,185625,186414,184202,174795,151552,113975
16384,170016,184589,186241,185987,186575,184115,174273,150052,113616
32768,170368,184898,186501,186360,186736,184064,173596,149046,113223
65536,170505,185168,186777,186644,187022,184066,173329,148531,113076
131072,170751,185368,187005,186876,187156,184205,173230,148342,113004
262144,170763,185410,187062,186943,187227,184185,173217,148199,112972
524288,170878,185395,187102,186996,187253,184222,173186,148162,112949
Re-reader Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,241422,284953,287512,288419,295181,,,,
128,248117,284070,287062,287734,296041,302787,,,
256,246995,282441,287673,289690,297432,304297,307968,,
512,245305,279805,286084,288685,294251,303485,305063,276376,
1024,236693,276425,281345,284098,290413,291122,277227,216461,119578
2048,205802,235529,237255,237954,238914,231215,212144,171235,116172
4096,177029,193956,195731,195374,196035,193092,181965,156184,114859
8192,171424,186321,187971,187779,188383,185987,175987,152173,114053
16384,171019,185788,187252,187049,187506,184980,174609,150373,113744
32768,170844,185459,187089,186978,187284,184552,173929,149274,113292
65536,170888,185447,187116,186946,187294,184341,173517,148641,113096
131072,170801,185528,187191,187064,187327,184365,173369,148413,113023
262144,170865,185546,187175,187048,187334,184289,173313,148260,113003
524288,171008,185495,187182,187072,187329,184296,173249,148221,112969
Random Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,186214,232774,257342,272226,286866,,,,
128,186599,235600,257422,273271,286706,298048,,,
256,186642,236164,259353,274066,287192,299766,304944,,
512,186576,235009,258297,273408,288085,299171,303409,273449,
1024,183024,233207,255789,270484,283760,288243,274849,206950,118970
2048,166156,206729,223850,232177,238802,233146,214844,164798,113665
4096,146705,175307,186819,193661,195752,195088,182263,153825,113300
8192,140493,166712,177677,182739,187132,184717,175480,150335,113188
16384,138939,164776,175652,181151,184348,183707,173257,149381,113275
32768,138298,164002,174925,180384,184022,182551,173065,148119,112982
65536,137914,163660,174735,180275,183774,182642,172417,148228,112876
131072,137915,163623,174742,180323,183816,182533,172526,147857,112895
262144,137387,163336,174605,180280,183817,182495,172398,147821,112840
524288,137090,162937,174419,180230,183783,182496,172352,147793,112830
Random Write Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,172698,218977,244841,261225,271141,,,,
128,174279,221540,246029,260634,276055,286739,,,
256,175503,222848,248086,263646,277601,288519,292954,,
512,174808,222979,247523,263537,277433,288598,293546,274456,
1024,171490,220245,243835,259759,273191,277333,266722,209332,132281
2048,154668,192927,210676,220148,225573,219934,199703,160634,120001
4096,133765,160105,172028,178347,182073,180351,169622,146826,115201
8192,128766,152443,163681,169571,173546,173010,164728,144139,113250
16384,127755,151450,162315,168276,172330,172016,164063,143426,112285
32768,127184,150596,161611,167614,171730,171457,163533,142608,111548
65536,126852,150236,161347,167388,171580,171310,163309,142285,111231
131072,126910,150102,161233,167261,171483,171246,163196,142106,111081
262144,126505,150253,161070,167175,171427,171176,163154,142017,110998
524288,126269,149878,161175,167110,171393,171138,163132,141988,110968
Backward Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,177323,220464,239611,250764,262389,,,,
128,183207,228456,248701,262519,276219,284670,,,
256,186280,233472,255137,268328,282903,292745,297917,,
512,185953,234611,257521,271662,285524,293557,300702,273303,
1024,184354,233276,255366,269631,282158,286525,274711,210144,119570
2048,167097,206327,222536,231337,235029,230563,204816,162151,115376
4096,145182,173147,184479,189402,194467,190704,179617,148738,112408
8192,140705,165923,176520,181690,184853,184455,172887,148459,112651
16384,139947,165326,175404,180598,183734,182382,172908,148019,112979
32768,139846,164949,175273,180313,183619,182256,172226,147907,112851
65536,139880,165145,175351,180556,183808,182361,172312,147789,112830
131072,140127,165295,175573,180688,184028,182583,172378,147793,112844
262144,140116,165322,175585,180789,184077,182621,172453,147823,112840
524288,140189,165267,175653,180827,184106,182666,172443,147833,112835
Record Rewrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,196880,247014,252070,264136,278020,,,,
128,200672,251859,253116,263774,277977,289657,,,
256,203435,254870,253650,264384,275450,288981,293746,,
512,203499,255574,253066,264546,278898,290002,294762,277153,
1024,203016,257863,253820,265017,278632,289978,292251,240640,132953
2048,203107,257365,253902,264671,278601,288927,289867,240879,125844
4096,202945,258127,253959,264783,279468,289687,293019,254434,123915
8192,204165,258008,254406,265063,279527,290176,294984,274210,123000
16384,203689,258690,254696,265348,279938,291003,296490,285999,122462
32768,203425,257949,254100,264771,279385,290392,296336,293812,122084
65536,202862,257741,254200,264924,279535,290536,296603,296331,121987
131072,203329,257763,254383,264872,279573,290637,296696,297747,122105
262144,203544,257662,254137,265030,279540,290663,296892,299110,122059
524288,203772,257162,254377,264898,279587,290648,296955,299422,122083
Stride Read Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,216377,269023,259817,270842,285080,,,,
128,188036,273923,263563,272069,286996,298229,,,
256,188310,236853,265355,273490,287904,298376,304408,,
512,187766,234982,260007,274208,288484,299138,305187,281440,
1024,185290,233452,256515,271171,288907,300108,304956,263073,120308
2048,168966,209071,226118,235102,243205,299888,305111,284378,121802
4096,147980,176993,189047,194881,199573,200123,306322,290633,122892
8192,141904,168001,178921,184345,187954,187259,178544,302402,123341
16384,140247,165769,176403,181759,185265,184250,174803,151239,123292
32768,139436,164714,175364,180782,184212,183004,173250,149368,113258
65536,139075,164371,175091,180515,183992,182676,172728,148486,113008
131072,138799,164451,175137,180563,183970,182676,172564,148167,112929
262144,138863,164460,175063,180510,183965,182598,172511,147984,112883
524288,138957,164389,175078,180531,183953,182608,172446,147886,112850
Fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,170401,220014,243812,259952,274680,,,,
128,169775,219912,244147,261065,276517,287317,,,
256,170978,219462,245964,262241,276732,288420,275666,,
512,170464,219650,245446,262067,274225,287503,284137,253991,
1024,169295,217555,242939,258812,274375,280267,259440,213549,129462
2048,154604,193721,212853,222629,228874,231345,208586,173905,121123
4096,133952,162141,175003,182133,185930,183218,180899,156345,116023
8192,128306,153197,164823,171197,175323,174440,165246,149465,113744
16384,126652,151045,162285,168534,172712,172434,164235,143445,112557
32768,126031,150053,161272,167467,171829,171602,163610,142687,111559
65536,125809,149820,160937,167199,171595,171387,163393,142361,111270
131072,125883,149655,160861,167042,171520,171303,163279,142209,111140
262144,125770,149610,160752,167015,171475,171260,163253,142130,111061
524288,125828,149498,160772,166961,171469,171239,163230,142082,111017
Re-fwrite Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,170399,216729,241156,260269,274055,,,,
128,170673,218446,244648,261705,276996,288161,,,
256,170849,219746,244803,262510,277717,288487,291644,,
512,171379,219421,245399,262444,277328,287987,290268,262525,
1024,169349,216968,242319,259085,273246,278935,260597,200944,127375
2048,152390,190640,209066,218243,224601,218843,196296,157165,117154
4096,130389,156970,168956,175477,179487,178235,168259,145352,113765
8192,126276,150206,161484,167636,171796,171711,164010,143580,112566
16384,125917,149869,160950,167130,171431,171447,163690,143157,111966
32768,125843,149586,160724,166932,171306,171200,163352,142551,111426
65536,125783,149573,160732,166944,171373,171181,163259,142261,111183
131072,125738,149576,160749,166932,171401,171207,163219,142158,111090
262144,125731,149599,160706,166951,171411,171209,163213,142093,111026
524288,125845,149515,160749,166940,171444,171216,163211,142078,111008
Fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,67505,76673,86198,108922,279201,,,,
128,67003,74181,79731,90077,111693,295954,,,
256,66543,72751,76233,81342,91855,113329,298513,,
512,65957,71885,74414,77368,82381,91493,104492,260030,
1024,65720,71268,73322,75229,77858,80974,81579,85939,118947
2048,62922,67944,69415,70456,71383,71392,68562,63516,64071
4096,59254,63567,64764,65488,66065,65803,63374,57681,52614
8192,58857,62928,63842,64550,65008,64697,61991,55793,48144
16384,58945,63043,63866,64572,64963,64537,61692,54930,46141
32768,58901,63067,63886,64579,64945,64435,61425,54182,45487
65536,58925,63104,63916,64612,64965,64393,48155,46186,42243
131072,58962,63132,63945,64637,64984,64384,48083,46066,42037
262144,58963,63142,63950,64646,64989,64370,48054,46004,41933
524288,58981,63142,63960,64652,64991,64369,48035,45975,41880
Re-fread Report,,,,,,,,,
,4,8,16,32,64,128,256,512,1024
64,68035,77622,88348,115257,281568,,,,
128,67153,74214,79955,90517,118431,296090,,,
256,66450,72725,76247,81500,92278,119498,302193,,
512,66211,71815,74250,77569,82259,92764,109477,267717,
1024,65821,71292,73399,75455,78332,81641,83646,82059,117794
2048,63121,68040,69641,70707,71754,71944,69647,63838,63078
4096,59504,63885,65223,66007,66585,66465,64107,58154,52406
8192,59059,63298,64161,64882,65358,65100,62384,56017,48060
16384,59016,63233,64032,64735,65155,64746,61891,55042,46103
32768,58967,63161,63963,64665,65038,64535,61523,54250,45472
65536,58951,63161,63955,64650,65015,64442,48168,46200,42257
131072,58967,63151,63966,64659,65006,64410,48093,46072,42040
262144,58957,63155,63962,64658,65000,64385,48058,46008,41934
524288,58992,63155,63965,64659,64998,64375,48036,45978,41882

